Exploring the large-$N_c$ limit with one quark flavour

We use one-flavour QCD ($N_c=3$) as a proxy to understand $\mathcal{N}=1$ SYM. For our simulations, we use tree-level improved Wilson fermions and Symanzik improved gauge action. The hadron spectrum is obtained by using LapH smearing for different masses and simulation volumes. We also report on our efforts to increase the number of colours in our simulations, where we find that the simulations show increasing topological freezing for larger $N_c$.

==> data/plaq_nc4L12.csv <==
x y
500 0.607965936740095
501 0.608034504775701
502 0.60777982470745
503 0.607852520911785
504 0.607964202653877
505 0.608261245967211
506 0.608661541009952
507 0.608707684269487
508 0.608605769107185
509 0.608299209701516
510 0.608297288770697
511 0.607694285180757
512 0.608229137541653
513 0.60852445502687
514 0.608163277648643
515 0.608178502519752
516 0.608355219524163
517 0.608078131058442
518 0.607947730679484
519 0.608148426203248
520 0.608170740237698
521 0.608706744521559
522 0.608261223010705
523 0.607955694320142
524 0.60814811669812
525 0.608209817315235
526 0.608453061866183
527 0.608516919209513
528 0.607962851683988
529 0.607850132412666
530 0.60837986725836
531 0.60874292851216
532 0.60882566112515
533 0.608681909593994
534 0.608732107247544
535 0.608564907388564
536 0.608709754514719
537 0.608517413287403
538 0.608408557485892
539 0.608163662796408
540 0.608163662796408
541 0.608405698254599
542 0.608623109836333
543 0.607977631307305
544 0.607995586895381
545 0.607849562969943
546 0.607823402003653
547 0.607845629548719
548 0.608078067136413
549 0.608185444091107
550 0.60851025601788
551 0.60830609832494
552 0.608334964213996
553 0.608281748011867
554 0.607965038519231
555 0.607958110523889
556 0.608236981421405
557 0.608288272535583
558 0.608384191729997
559 0.608555636819772
560 0.608779119005329
561 0.608355594982794
562 0.60821649021127
563 0.608239883491951
564 0.608365054369094
565 0.608706538264189
566 0.608236757861889
567 0.608185738332119
568 0.607800345399101
569 0.607685516604386
570 0.607694004253224
571 0.607615867171294
572 0.6080613001953
573 0.608243338106466
574 0.608184328625559
575 0.607859175204232
576 0.607944853812233
577 0.608394762619611
578 0.608049839009345
579 0.607822201395322
580 0.607872587927143
581 0.60784497386256
582 0.607810630325811
583 0.607358534626551
584 0.607369487934646
585 0.607559314198781
586 0.607484968886736
587 0.607446720365992
588 0.607559944093718
589 0.608030669590441
590 0.608222024379028
591 0.608499302763576
592 0.608587747752258
593 0.608583074985756
594 0.608151726319889
595 0.60817010444351
596 0.608504183905068
597 0.60848989267674
598 0.608352432881909
599 0.608342573322633
600 0.608124206227099
601 0.608189763887605
602 0.608549902317644
603 0.608794617703066
604 0.608673037798031
605 0.608431435604475
606 0.608202034475848
607 0.608409231954499
608 0.60838884392974
609 0.608004187802034
610 0.607686341318834
611 0.607882624061274
612 0.608138385121033
613 0.608057731347075
614 0.607967272811055
615 0.608585479765685
616 0.608275761231261
617 0.607863972249387
618 0.60782071128602
619 0.607895082160557
620 0.607895082160557
621 0.607705983922122
622 0.608173577123545
623 0.608241785862199
624 0.608166808968965
625 0.607549091229194
626 0.608006629871434
627 0.608346332599696
628 0.608302043498892
629 0.608049259879788
630 0.608130501913023
631 0.608244144921762
632 0.608185735761037
633 0.608164108945561
634 0.608164108945561
635 0.60779307577577
636 0.607573490261803
637 0.607691217367091
638 0.607683525679707
639 0.608195357441249
640 0.608513458485668
641 0.608226519583848
642 0.608078007325366
643 0.608220321877328
644 0.60845638708247
645 0.608633180276955
646 0.608497019623475
647 0.60836542071037
648 0.608320605456951
649 0.608473248775365
650 0.608278141358935
651 0.607847548567297
652 0.608114544234297
653 0.607723045172307
654 0.608126370735046
655 0.608126370735046
656 0.608126370735046
657 0.607885585473319
658 0.608441553788007
659 0.608171544874087
660 0.608046302844054
661 0.607996574273277
662 0.608103196602072
663 0.608163902277628
664 0.608135388955331
665 0.608389747891827
666 0.60801769244708
667 0.608505470544656
668 0.608241933686829
669 0.608241933686829
670 0.608170941329658
671 0.608028510945631
672 0.608002179933884
673 0.607979815340974
674 0.608167594179566
675 0.608202354763028
676 0.607898371737267
677 0.608052715444379
678 0.607892345016985
679 0.607814015831238
680 0.608312954603117
681 0.6087766370726
682 0.608786317455399
683 0.608733298984466
684 0.608672757690422
685 0.608525110321311
686 0.608154976001071
687 0.608096470955296
688 0.608096470955296
689 0.608121365052416
690 0.60712515231526
691 0.607407021937684
692 0.607546393474022
693 0.607791086870664
694 0.608072961928685
695 0.607951439044249
696 0.608095941071016
697 0.608139539696056
698 0.607934979559853
699 0.607981486815836
700 0.607624292576288
701 0.607707667557318
702 0.608257996860986
703 0.608104468905787
704 0.607977232960429
705 0.607949022496772
706 0.608009747613438
707 0.608168940009549
708 0.608587101048658
709 0.608293615737264
710 0.608153242085643
711 0.607778507102193
712 0.607690526337595
713 0.607511777648873
714 0.607872865710604
715 0.607750864066597
716 0.607814221430778
717 0.6078902248181
718 0.608410341631877
719 0.607847577605566
720 0.608267551064728
721 0.608042332537354
722 0.608133802385873
723 0.608224651756744
724 0.608134204115216
725 0.607616459178562
726 0.607574994334769
727 0.607789978168026
728 0.607780110651145
729 0.607740809217218
730 0.608217552493907
731 0.608659843801943
732 0.60859203732393
733 0.608717951401092
734 0.608481437309302
735 0.608481437309302
736 0.608559515012803
737 0.60822319364015
738 0.608046343098222
739 0.60775111993288
740 0.608025690346084
741 0.607964651371629
742 0.60777966822849
743 0.607810532496183
744 0.607700263221214
745 0.608125967107164
746 0.60785350485183
747 0.608276841319872
748 0.608264602716511
749 0.608185833543865
750 0.607859844915801
751 0.607877026511499
752 0.607780510141689
753 0.607899838783944
754 0.60810558095403
755 0.60824144231332
756 0.608147874970708
757 0.608367480539385
758 0.608215186546024
759 0.608398952925798
760 0.60838922857977
761 0.608293900544212
762 0.608169262899533
763 0.608255476533147
764 0.607857027544291
765 0.608262451415231
766 0.608189888011556
767 0.608167078755938
768 0.608230312335496
769 0.608345011922755
770 0.608166046722076
771 0.608314716403888
772 0.607684147193325
773 0.608031665600129
774 0.607724013301996
775 0.60743191684732
776 0.607685254726261
777 0.607386120594669
778 0.607969058682054
779 0.607969058682054
780 0.608082662137097
781 0.607836828744453
782 0.607927585033101
783 0.607635368199081
784 0.608073589400534
785 0.608061620555337
786 0.608211449974728
787 0.608292242555544
788 0.608287100938233
789 0.607941512334013
790 0.608339392540182
791 0.608344397846324
792 0.608272521207801
793 0.607950989109472
794 0.607776420519377
795 0.607931797049157
796 0.608218982874426
797 0.608100671828516
798 0.608417888383689
799 0.608448061163578
800 0.60866887831774
801 0.608485697035524
802 0.60841130624517
803 0.607829083992647
804 0.607758225514536
805 0.607909692244827
806 0.60823087698545
807 0.608152521829839
808 0.60823012045886
809 0.608278536109673
810 0.608141671870952
811 0.607624824604467
812 0.607624824604467
813 0.607842448697951
814 0.608190526374186
815 0.607967940206502
816 0.608096360660814
817 0.608472534790663
818 0.608387031725429
819 0.608024599652248
820 0.608503740844164
821 0.608590562119052
822 0.608161033569061
823 0.608512526083462
824 0.60852895140986
825 0.607919147986112
826 0.608175353952177
827 0.608189993210861
828 0.607836292883587
829 0.607924146050193
830 0.608168789673812
831 0.608168450908222
832 0.607690566617992
833 0.60810821655234
834 0.60833006024802
835 0.608591250281597
836 0.608372040050357
837 0.608524219418283
838 0.608245364998729
839 0.607993932207267
840 0.607948010585101
841 0.6085283717407
842 0.608170477087177
843 0.60817345481971
844 0.60832294840202
845 0.608207669803902
846 0.608185434794475
847 0.608382849033332
848 0.608183430166334
849 0.607540810456497
850 0.607505620733647
851 0.607856619694939
852 0.60805939255791
853 0.607816544023723
854 0.607582726115714
855 0.607730600958747
856 0.608239383812037
857 0.608138524423612
858 0.607967513948136
859 0.607920399224688
860 0.608621279978894
861 0.60841008250706
862 0.607929231933224
863 0.608407625817287
864 0.608094654055085
865 0.607466066209932
866 0.60775060848085
867 0.607995314154071
868 0.607984558645272
869 0.607395707684888
870 0.607395707684888
871 0.607476498465597
872 0.607311191721311
873 0.607227474462601
874 0.607397456606374
875 0.60772885901197
876 0.608060566626828
877 0.608088674095729
878 0.60812113299531
879 0.607913931880998
880 0.608063861612457
881 0.608189471630525
882 0.608549925383079
883 0.608059574731218
884 0.60799588095137
885 0.607977330412396
886 0.60794884685231
887 0.608448404781103
888 0.608243267298055
889 0.608221507309151
890 0.608023300293934
891 0.608028597600326
892 0.607983306212326
893 0.607755494471264
894 0.60840939280959
895 0.608573477515378
896 0.60855725236218
897 0.608025983884027
898 0.608133656239566
899 0.607980151255563
900 0.608051882971043
901 0.608136603187079
902 0.607972630477517
903 0.608160221237026
904 0.608129952548975
905 0.608164580553266
906 0.608330065162812
907 0.607582605733821
908 0.607831740559342
909 0.608236861673588
910 0.608231626993601
911 0.608093520621904
912 0.608145236144824
913 0.608155842482058
914 0.608272702444677
915 0.608260015645546
916 0.607930875177865
917 0.607755016293809
918 0.608038765325257
919 0.608013566716011
920 0.607982879470115
921 0.608172962301121
922 0.608087368085988
923 0.60831043287513
924 0.608510625018289
925 0.608667832387202
926 0.608359938218109
927 0.608038659014774
928 0.607882346277686
929 0.60818274031666
930 0.608155299571514
931 0.608677681835803
932 0.608584256313685
933 0.608654904429338
934 0.608617689574252
935 0.608730036581151
936 0.608758038524197
937 0.608852170708599
938 0.6084563741081
939 0.608106074822077
940 0.608306163576566
941 0.608345095289186
942 0.608371714073862
943 0.608117881597426
944 0.608172605795109
945 0.608462585857221
946 0.608141154057825
947 0.608093816706164
948 0.607962838804557
949 0.608058094734427
950 0.608310151516728
951 0.608033649952361
952 0.608138284396897
953 0.608505899883109
954 0.608360727050119
955 0.60803614901379
956 0.607778402595766
957 0.607804289851552
958 0.607984330163849
959 0.607768676489155
960 0.607994989851973
961 0.607765391015821
962 0.60823135027029
963 0.6083659789618
964 0.608175973073047
965 0.608112131269995
966 0.608243403653278
967 0.607960815577033
968 0.608151617670042
969 0.607933276831029
970 0.607900851097203
971 0.608023820006957
972 0.607878551800679
973 0.608067242745084
974 0.608067242745084
975 0.608282904288494
976 0.608143431554968
977 0.60832492598116
978 0.608413416722094
979 0.608165392844091
980 0.607739070335888
981 0.607898081535041
982 0.607863649149659
983 0.607663813261911
984 0.607822172639388
985 0.607822172639388
986 0.608199591016643
987 0.6081221114409
988 0.607747696015025
989 0.607988504552608
990 0.608065718126235
991 0.607709985095761
992 0.607672603676937
993 0.607867949397017
994 0.607494158960922
995 0.607842941936901
996 0.608051606888557
997 0.608385623035157
998 0.608257950488105
999 0.608158084009888
1000 0.608274893526889


==> data/plaq_nc4L16.csv <==
x y
500 0.607977616542013
501 0.608103851995489
502 0.608133997739101
503 0.607885837923089
504 0.607967707450059
505 0.608114587367306
506 0.608374956310457
507 0.608239082431086
508 0.60825384456271
509 0.60825384456271
510 0.608510715631575
511 0.608021198444917
512 0.607975139179434
513 0.608104036888742
514 0.608159271518161
515 0.607895950858508
516 0.607917680747008
517 0.607677497994955
518 0.607619067787929
519 0.607807498204491
520 0.607937515579818
521 0.608209653684905
522 0.607892631739063
523 0.608009349396755
524 0.608315285118507
525 0.608304816615758
526 0.608304816615758
527 0.608361815132628
528 0.60824855823261
529 0.607880600262671
530 0.608053037784945
531 0.608053037784945
532 0.608179977422091
533 0.608082315008778
534 0.608348087336727
535 0.60804073526951
536 0.608168087778743
537 0.608132565939112
538 0.60819180186312
539 0.608043823802007
540 0.608392736283882
541 0.608357222757231
542 0.608269316536136
543 0.60806359212342
544 0.60810288632968
545 0.608252731588003
546 0.608094220817412
547 0.607980422439578
548 0.608054384011157
549 0.608281949352249
550 0.608054716194255
551 0.608023679099053
552 0.608060332761814
553 0.608349377737388
554 0.608002722026186
555 0.608195606126244
556 0.608103346241418
557 0.608337312969919
558 0.608193546362473
559 0.608345325155288
560 0.608345325155288
561 0.60837116208736
562 0.607996978278237
563 0.608092834772175
564 0.608277797655812
565 0.608225037030154
566 0.608232243545306
567 0.608364849392437
568 0.608055049239862
569 0.608179624595614
570 0.60830211041599
571 0.608397727354721
572 0.608236202934799
573 0.608341230809389
574 0.608458684588897
575 0.608458684588897
576 0.608612158064011
577 0.608533862803698
578 0.608177349373639
579 0.607978982887619
580 0.608178641059044
581 0.608158572426991
582 0.608116316734179
583 0.608050318069358
584 0.608009995359704
585 0.608029334410204
586 0.608049082376285
587 0.608054373392371
588 0.607994334870883
589 0.608110802281267
590 0.608174088748399
591 0.608249183214356
592 0.608257262775976
593 0.607951022884762
594 0.608091797919354
595 0.607929307797273
596 0.607929307797273
597 0.607930597942965
598 0.608078489528393
599 0.607986012605315
600 0.607812564176436
601 0.608142940448099
602 0.608028193930202
603 0.608157021182354
604 0.608332811687984
605 0.60803563797453
606 0.608019479568922
607 0.608028012389935
608 0.608136877600522
609 0.607912604671512
610 0.607786261824334
611 0.607850199656953
612 0.608166651593128
613 0.608166651593128
614 0.60813195429297
615 0.607954678021664
616 0.607954678021664
617 0.607989975369364
618 0.608031058133802
619 0.608165800688057
620 0.608071630488002
621 0.608220999337944
622 0.608236677796157
623 0.608395436994643
624 0.60840829126789
625 0.60813375262108
626 0.607897162763647
627 0.608015129704724
628 0.607827586170203
629 0.607815628821075
630 0.607823474588715
631 0.607968140569309
632 0.607951053941383
633 0.607900198854648
634 0.607936682064106
635 0.607974158078807
636 0.607950680175698
637 0.607957270948261
638 0.607998144719738
639 0.608058285809187
640 0.60828267004956
641 0.608157847075845
642 0.608200220272386
643 0.608200220272386
644 0.608229070134229
645 0.608255445465131
646 0.608186355449631
647 0.60816680048365
648 0.608293996009355
649 0.608293996009355
650 0.608259282231288
651 0.608005715324082
652 0.608091878639894
653 0.607906103121733
654 0.607913623020261
655 0.608310634465462
656 0.60835822311685
657 0.60810780802343
658 0.608307601196163
659 0.608190013853663
660 0.608075818733519
661 0.608279434088034
662 0.608307385185733
663 0.608203782866224
664 0.608358932715612
665 0.608397496331662
666 0.608222494118351
667 0.608334608111099
668 0.608163994650222
669 0.60806757095116
670 0.608156550412147
671 0.608214225908839
672 0.608375042706802
673 0.608602128356549
674 0.608527235349153
675 0.608376789941668
676 0.60818373797409
677 0.608404499730677
678 0.608080563952113
679 0.60807179240501
680 0.608013744406159
681 0.608013744406159
682 0.608050802091921
683 0.608024034452952
684 0.607910752166756
685 0.608139575765877
686 0.607990786803217
687 0.607857085346981
688 0.607970422286602
689 0.607770804855331
690 0.60769559652444
691 0.607732725159745
692 0.607799355387198
693 0.607927931202086
694 0.607918563994105
695 0.608007800019224
696 0.608241674623654
697 0.608088055366978
698 0.607954071100734
699 0.607552552513896
700 0.60756654061553
701 0.607822835448349
702 0.607812278230472
703 0.607890996156364
704 0.607786106996514
705 0.60783367272025
706 0.60783367272025
707 0.608053373613263
708 0.607938730992492
709 0.607893152781348
710 0.60791117933075
711 0.608030725987731
712 0.607859049101082
713 0.608069324772744
714 0.608013539780083
715 0.607968365502788
716 0.607897506957704
717 0.608034411649278
718 0.608169860888066
719 0.607992597861005
720 0.607973653942667
721 0.608211492941685
722 0.60840057266042
723 0.608417812054352
724 0.608220124119834
725 0.607875281558078
726 0.607911040501749
727 0.608029729454269
728 0.608218811803901
729 0.607899006557133
730 0.608131061855287
731 0.608309804310146
732 0.6083295939071
733 0.608380974058361
734 0.608011240574652
735 0.608266193995474
736 0.608222221418949
737 0.608222221418949
738 0.608077345490208
739 0.60807004522026
740 0.608032593845292
741 0.607925427947473
742 0.607944682818775
743 0.608100045673723
744 0.607887648889752
745 0.608081455848205
746 0.608269953625474
747 0.607951924710617
748 0.607833531346268
749 0.608077488076059
750 0.607614850560201
751 0.607758024046869
752 0.607854926860589
753 0.60805104229389
754 0.608242115926617
755 0.608251237226354
756 0.608192350932877
757 0.608041523713789
758 0.608155843383743
759 0.60808816779816
760 0.608250903198536
761 0.608264758130885
762 0.608277417871397
763 0.608392791896409
764 0.608244442866751
765 0.608262269774295
766 0.607852211015743
767 0.607751374606558
768 0.607899737518122
769 0.608200464451856
770 0.60813528982791
771 0.608130789255197
772 0.607923302856474
773 0.608037790396084
774 0.607803765626692
775 0.607821997861681
776 0.60813364526456
777 0.608339197406835
778 0.608339197406835
779 0.608325615947975
780 0.608201261002412
781 0.608269519451068
782 0.608206568097114
783 0.60848524398991
784 0.608314805325116
785 0.608254636546602
786 0.608403071687457
787 0.608213586046494
788 0.608158374196294
789 0.608005393080313
790 0.607973949885172
791 0.608058881752053
792 0.607895853675266
793 0.607895853675266
794 0.607970582062189
795 0.607939024407573
796 0.607855707143267
797 0.608195386077512
798 0.608523130150865
799 0.608551941744958
800 0.608563415131409
801 0.608626909780876
802 0.608357036584762
803 0.608268642312317
804 0.608179402971167
805 0.608243203762813
806 0.608507350198479
807 0.608305783588693
808 0.608263673733149
809 0.608292782505562
810 0.608235559703656
811 0.608022453798305
812 0.608003815440233
813 0.607862989625213
814 0.6080173103116
815 0.608049633254457
816 0.608019305024649
817 0.60793378877758
818 0.60803148987177
819 0.60792308258638
820 0.607965736912645
821 0.608231088356529
822 0.608197088849007
823 0.60809780230561
824 0.608188132048919
825 0.607873442935635
826 0.608281610223898
827 0.607910507391372
828 0.60800721345183
829 0.607958862197765
830 0.60791000642601
831 0.608151159756779
832 0.608251244198751
833 0.608145250470352
834 0.607906427859097
835 0.608242154188226
836 0.608002084920302
837 0.608159713511107
838 0.608284211755812
839 0.607759602115129
840 0.607914910397599
841 0.608163472633706
842 0.607733962580425
843 0.607807267818671
844 0.607936185044694
845 0.608088724921117
846 0.60807097171826
847 0.60836114212332
848 0.608036900601932
849 0.608083995471112
850 0.608016990301785
851 0.608097709872985
852 0.607953538252933
853 0.607981687031898
854 0.608193268000661
855 0.608101158779577
856 0.608481849338973
857 0.608153193818706
858 0.608128389687617
859 0.608153115081502
860 0.607986081376372
861 0.607854827921307
862 0.608199711322787
863 0.60835733559162
864 0.608335652403121
865 0.608394758365369
866 0.608141215500481
867 0.607898038628431
868 0.607988057982769
869 0.607690205446086
870 0.607847894799586
871 0.607846206666909
872 0.607637711599903
873 0.607827078207039
874 0.608079361961484
875 0.607944752139309
876 0.608073173001687
877 0.608059738836695
878 0.608245117568588
879 0.608342663923503
880 0.608402095842317
881 0.608279678381133
882 0.608448759316243
883 0.608475665525792
884 0.608287195817188
885 0.608072941353964
886 0.608072941353964
887 0.608340809404522
888 0.608208336608843
889 0.607980958705968
890 0.607980958705968
891 0.607903237011275
892 0.607872280274591
893 0.607816070241601
894 0.607970637808061
895 0.608389976322013
896 0.608164237900011
897 0.607894749919249
898 0.608176264203117
899 0.608054618989121
900 0.608054618989121
901 0.608170404813368
902 0.607983388967696
903 0.607975470856195
904 0.607890248215561
905 0.608138626577422
906 0.608072233517686
907 0.607943149410828
908 0.60797746006005
909 0.607923009585022
910 0.607880214325775
911 0.607974201642111
912 0.608168761935825
913 0.608168761935825
914 0.608332535402904
915 0.608543438280995
916 0.608262426275378
917 0.608030144834458
918 0.607987347681148
919 0.608108367385303
920 0.608003565660898
921 0.608038987301015
922 0.608002225406004
923 0.608301108847679
924 0.608160231022872
925 0.608308731898252
926 0.608269828566568
927 0.608287529530482
928 0.608287529530482
929 0.608371706127254
930 0.608010325406426
931 0.608404230482234
932 0.608424021078091
933 0.608912938921823
934 0.608560438900164
935 0.608465046964751
936 0.608427809851671
937 0.608240850168002
938 0.608137426023837
939 0.608228775866822
940 0.608312797951357
941 0.608406307623187
942 0.60823874267997
943 0.608236283628788
944 0.608330248535516
945 0.608014295715226
946 0.60783280158777
947 0.607961819709188
948 0.608036504619512
949 0.607933127024966
950 0.608285239084736
951 0.608382657134555
952 0.608261189194345
953 0.608234405442705
954 0.608243751114331
955 0.608150819736699
956 0.608152505402967
957 0.608072122334956
958 0.608145773314824
959 0.608129688473558
960 0.608045909361729
961 0.607932565119347
962 0.608194957746591
963 0.608336954244769
964 0.608045419398274
965 0.608214266805936
966 0.608007917663476
967 0.608009837628295
968 0.608009837628295
969 0.608171516123403
970 0.608120732913045
971 0.607873123845806
972 0.607915374678396
973 0.607908837165139
974 0.607924280406222
975 0.608069572839105
976 0.608173193649043
977 0.608072480303344
978 0.60835139213218
979 0.608398262441384
980 0.608344902432813
981 0.608336507955395
982 0.608631551148437
983 0.608140813812492
984 0.60815104109122
985 0.607917869619461
986 0.608060783143346
987 0.607985453820305
988 0.607966403534807
989 0.60808576863597
990 0.6081141239643
991 0.608440084653041
992 0.608080123601654
993 0.608149557889151
994 0.608305145394186
995 0.60826255215065
996 0.60808975452528
997 0.608121812690119
998 0.608021957779019
999 0.60794438678353
1000 0.608142254420941


==> data/plaq_nc4L24.csv <==
x y
500 0.608039434567292
501 0.608061252682465
502 0.608102936680455
503 0.608284161789081
504 0.608246031002887
505 0.608150371554387
506 0.608246504173425
507 0.60815656195694
508 0.60814930864041
509 0.60814930864041
510 0.608136198377379
511 0.60811935183483
512 0.608110398357438
513 0.608150063918784
514 0.608251009090613
515 0.608444778826869
516 0.60832059802088
517 0.608359493163266
518 0.608161323887359
519 0.608154910941641
520 0.608068373794177
521 0.607938467029959
522 0.607926958863131
523 0.607996976542144
524 0.607960931204184
525 0.607941615710566
526 0.608116623641508
527 0.608236680925183
528 0.608122571730128
529 0.608134525950989
530 0.608388592616092
531 0.608217183580473
532 0.608270788762081
533 0.608100056737232
534 0.60795234631766
535 0.607961020166886
536 0.608160691445163
537 0.608075174506898
538 0.608242788082701
539 0.608085208763355
540 0.608086077926369
541 0.608208292276561
542 0.608208292276561
543 0.608100134975263
544 0.608115529978963
545 0.608233997883754
546 0.608100375504814
547 0.60793830366972
548 0.60810210071107
549 0.608115395339656
550 0.608172902556984
551 0.608123223650937
552 0.608097263252738
553 0.608051321096736
554 0.608144330930188
555 0.608220365002147
556 0.60806071911702
557 0.608077323355214
558 0.608080492749977
559 0.607993143959107
560 0.607985142422702
561 0.608185909930769
562 0.608054807563906
563 0.60792571783855
564 0.607982146978898
565 0.60810941962459
566 0.608045254806937
567 0.608103163845815
568 0.608146194903354
569 0.608205331175703
570 0.608362454194275
571 0.608264473889559
572 0.608192341871384
573 0.608094697785967
574 0.608094697785967
575 0.608094697785967
576 0.608057859134102
577 0.608125581566138
578 0.608190189829107
579 0.608151875085497
580 0.608184914076039
581 0.608169453399898
582 0.608090662179679
583 0.608107806291192
584 0.608026784441675
585 0.60803491772685
586 0.60803491772685
587 0.608067002979152
588 0.608059972722794
589 0.608042886030334
590 0.608171099598293
591 0.608136597319485
592 0.608178366580652
593 0.608150734933332
594 0.608141335430894
595 0.608141335430894
596 0.608141335430894
597 0.608066262640155
598 0.608099133605022
599 0.608086682050955
600 0.608037414400128
601 0.607999218698641
602 0.608111447418013
603 0.608111447418013
604 0.608036247610864
605 0.608164203332432
606 0.608237356303132
607 0.608179126050425
608 0.608075004380071
609 0.607960380448178
610 0.607881133895825
611 0.608005016185955
612 0.607955763326311
613 0.607955763326311
614 0.607891811392412
615 0.607891811392412
616 0.607849248316051
617 0.607990103332322
618 0.607910791730113
619 0.608187276961602
620 0.60809934678117
621 0.608044402360196
622 0.608095108126469
623 0.608099425823526
624 0.607929272493164
625 0.607929272493164
626 0.607902525821728
627 0.608033777024267
628 0.608058502141896
629 0.608043319486605
630 0.608149641182815
631 0.60823982958934
632 0.608276095359311
633 0.60817342454736
634 0.60822913885319
635 0.608221568283175
636 0.608018238630888
637 0.607926348230064
638 0.607926348230064
639 0.607909246834239
640 0.607910426835229
641 0.607934388691531
642 0.607912432130143
643 0.607998327015726
644 0.608078790762574
645 0.608073789491978
646 0.608168775776874
647 0.608143223611039
648 0.607986059943925
649 0.608013810777461
650 0.60809799880889
651 0.608092149278957
652 0.608092149278957
653 0.608086067084024
654 0.60808338520515
655 0.60801421009792
656 0.608061186372357
657 0.608072621096154
658 0.608156224164179
659 0.608178573215273
660 0.608143436815609
661 0.60809305599875
662 0.608089017163284
663 0.608115903321658
664 0.608115903321658
665 0.6080844112966
666 0.608065589405791
667 0.608013414983818
668 0.608065519271908
669 0.608288842748326
670 0.608329541180787
671 0.608260487586622
672 0.608259019265573
673 0.608067809145753
674 0.607979752322963
675 0.607979752322963
676 0.608066284380972
677 0.608104206142165
678 0.608074528930874
679 0.608043379869455
680 0.608034794266649
681 0.608105120785095
682 0.608046045315929
683 0.607865030580078
684 0.607836769744246
685 0.607874064750257
686 0.60796766825692
687 0.607973041273155
688 0.608235265556912
689 0.608237665038313
690 0.608178954330633
691 0.608052354785084
692 0.607997903668957
693 0.608104024713101
694 0.607988660550539
695 0.60807778479417
696 0.608005578614224
697 0.608081381066626
698 0.608033527111888
699 0.60811686499491
700 0.608113419698231
701 0.608166236882817
702 0.608165048461026
703 0.608140328934201
704 0.608032869195859
705 0.608016575450425
706 0.608016575450425
707 0.608176279250445
708 0.608114364972443
709 0.608137249630315
710 0.608106706542624
711 0.608078529764206
712 0.608011256569556
713 0.607979773070692
714 0.60806302494
715 0.608012633373797
716 0.607966158858032
717 0.607984390976695
718 0.608105102682147
719 0.607994001394863
720 0.608078538572639
721 0.608078538572639
722 0.608086447357013
723 0.608206774097026
724 0.608255884328767
725 0.608259116555144
726 0.608173076996806
727 0.608173076996806
728 0.608047627509559
729 0.607904062697915
730 0.607871449976104
731 0.60793016761623
732 0.60793016761623
733 0.607974088442767
734 0.607974088442767
735 0.608111749184503
736 0.608111749184503
737 0.608185756691152
738 0.607999295405519
739 0.608049002745951
740 0.607972587586106
741 0.607886297929115
742 0.607806884736063
743 0.607983152795562
744 0.608001688419751
745 0.607987534052874
746 0.608049012157292
747 0.608101561089042
748 0.608050740477588
749 0.60814479904303
750 0.608179258670636
751 0.608189828961345
752 0.608189828961345
753 0.608237370903569
754 0.608118177670592
755 0.607921291173896
756 0.608095840265066
757 0.608134939889405
758 0.608137184208311
759 0.60800572687225
760 0.608144796281464
761 0.608188491222339
762 0.60824120976064
763 0.608149531654246
764 0.608149138366152
765 0.60820475363913
766 0.608069596026895
767 0.607848622683217
768 0.6079551361944
769 0.608107370171328
770 0.608110127577098
771 0.608060904071485
772 0.608089617828666
773 0.608010503660447
774 0.608010503660447
775 0.608054818435694
776 0.608213640208955
777 0.608216983921342
778 0.608206816777809
779 0.608196517871485
780 0.608190568743377
781 0.608102414733362
782 0.608099288790494
783 0.608254246543846
784 0.608083288740432
785 0.608213710596377
786 0.608136968288919
787 0.608098728336666
788 0.60802422440442
789 0.608074666385878
790 0.608098424505774
791 0.60807834765483
792 0.607971744631877
793 0.607971744631877
794 0.608231757990545
795 0.608170902504957
796 0.608141906979768
797 0.607991441326586
798 0.608175627771266
799 0.608030233426159
800 0.608143075722022
801 0.608195327722306
802 0.608195327722306
803 0.608037061779901
804 0.608107289320128
805 0.608166936011181
806 0.60818808251787
807 0.607965424394833
808 0.608087526939269
809 0.608044525239072
810 0.608047800514375
811 0.607829857544846
812 0.607920761260015
813 0.608073855970601
814 0.608112586024156
815 0.608075358071349
816 0.608236731324879
817 0.60806338028042
818 0.608161092858313
819 0.608174568894492
820 0.608194309990701
821 0.607950038399274
822 0.607950038399274
823 0.607891206268047
824 0.607836350495171
825 0.607922870974483
826 0.607963448957927
827 0.607950607246612
828 0.608081782876687
829 0.608043334034984
830 0.608157339531169
831 0.608221876270387
832 0.608189487664153
833 0.608110397838287
834 0.607983181915926
835 0.608063261924901
836 0.60773928056475
837 0.607809140228223
838 0.607819310306326
839 0.607792325833401
840 0.607969512609073
841 0.608230940358768
842 0.608099563034391
843 0.608078776057956
844 0.608099164032641
845 0.608223223576195
846 0.608155788998493
847 0.60816859405027
848 0.608130875962347
849 0.608042385287957
850 0.608137965898984
851 0.60824126774792
852 0.608268045051374
853 0.608147772770051
854 0.608055359540748
855 0.607991472915792
856 0.608073273855957
857 0.608098769519002
858 0.608243858544751
859 0.608188458121501
860 0.60811291010109
861 0.608133884060765
862 0.607994480687046
863 0.607976119832264
864 0.608164038252028
865 0.608022992446019
866 0.607896659019449
867 0.608094452056623
868 0.607988843838715
869 0.608057803142202
870 0.607899332564173
871 0.607869313890951
872 0.607980534756
873 0.607961282805909
874 0.608022324276731
875 0.608200582167407
876 0.608213387075356
877 0.608206410518095
878 0.608173246230673
879 0.608241474776896
880 0.608290057968121
881 0.608206536084871
882 0.608213573995493
883 0.60808777987223
884 0.608117973084836
885 0.607970217189656
886 0.607970217189656
887 0.6080390319751
888 0.608054417290752
889 0.608014887475794
890 0.607988716261003
891 0.608042278234802
892 0.608098038566825
893 0.607992650882893
894 0.608021823716272
895 0.608007653161127
896 0.6080005895683
897 0.607876721744308
898 0.608050435490625
899 0.608069932900018
900 0.608069932900018
901 0.608069932900018
902 0.608031936564367
903 0.60797723101414
904 0.608141277619812
905 0.608005114172133
906 0.607928023455725
907 0.607910400674025
908 0.607978970119005
909 0.608011582260352
910 0.608075503672241
911 0.608092398796003
912 0.608224660129376
913 0.608248637495616
914 0.608182145219251
915 0.608177897938506
916 0.608220205883303
917 0.60812907258414
918 0.608078232710326
919 0.607987265448155
920 0.60807673523964
921 0.608182937221506
922 0.60809281840242
923 0.608169129348875
924 0.608079298289924
925 0.608054627360259
926 0.607938361681732
927 0.607938361681732
928 0.607938361681732
929 0.607888993789675
930 0.608052636076411
931 0.608026954456107
932 0.60803934173107
933 0.608174939686173
934 0.608095824588113
935 0.608326032295458
936 0.608169069473632
937 0.608373389223541
938 0.608368143060744
939 0.608221726146348
940 0.608208968329951
941 0.608259703911554
942 0.608104140287769
943 0.60809476680302
944 0.608206701618727
945 0.608178273404634
946 0.608147528612952
947 0.608087237177712
948 0.608163192100538
949 0.608005006574204
950 0.608204396367827
951 0.608085282611026
952 0.608104377986342
953 0.60803850530991
954 0.608050748518447
955 0.608090738004665
956 0.608032440596379
957 0.608112296854554
958 0.608171953029305
959 0.608117477088059
960 0.60815152236556
961 0.608081502108645
962 0.60796216565422
963 0.608057226831559
964 0.608120011664598
965 0.608103835161718
966 0.60820332663984
967 0.608105671234172
968 0.608105671234172
969 0.608097767761433
970 0.608194637732495
971 0.608145957760485
972 0.60814635523226
973 0.608121318569647
974 0.608061061391844
975 0.608173141130935
976 0.608026553249209
977 0.608080851529215
978 0.608129946128139
979 0.608146811689539
980 0.608041789525338
981 0.608031580302416
982 0.608266125781866
983 0.608159635910558
984 0.608149643170906
985 0.608133420876079
986 0.608049939140016
987 0.608063443212356
988 0.608011109197893
989 0.608041231505427
990 0.607993011976131
991 0.60789152616747
992 0.607993762698877
993 0.608082957195408
994 0.608042891052256
995 0.608122554386833
996 0.608068640518708
997 0.608004431363247
998 0.608023472970955
999 0.608005553680653
1000 0.607986368866472


==> data/plaq_nc5L12.csv <==
x y
500 0.594519791358072
501 0.594488107257968
502 0.594043735460902
503 0.594022007305649
504 0.594356343224066
505 0.594127796915881
506 0.594075198378603
507 0.594062234853963
508 0.59398380885783
509 0.594306537377665
510 0.594021571003094
511 0.593917587840298
512 0.594038107649416
513 0.593931525636179
514 0.593976791726234
515 0.594220915691338
516 0.594384000572456
517 0.593865044868744
518 0.593701263493903
519 0.593691366712572
520 0.593696917875153
521 0.593928042113974
522 0.593856506765602
523 0.593855617602129
524 0.594125225190755
525 0.594199915172081
526 0.594060922052465
527 0.594010001052244
528 0.594312662270883
529 0.594532805962506
530 0.594582649764717
531 0.594312212368982
532 0.594245630179626
533 0.594104354547007
534 0.594104354547007
535 0.594196588531235
536 0.594292046400639
537 0.594287483762973
538 0.594129836121257
539 0.594451441054854
540 0.594128929540328
541 0.593816838381603
542 0.593660261534955
543 0.594164156518511
544 0.593805824932949
545 0.59371275070191
546 0.593926274669645
547 0.594164172685141
548 0.594274670802397
549 0.593852390471644
550 0.594287922692857
551 0.594039070032043
552 0.593556412118744
553 0.593681585489658
554 0.593711753036782
555 0.593729362695376
556 0.593967002857169
557 0.593955971099087
558 0.593976550205133
559 0.594256968089657
560 0.59430340541202
561 0.594000662369404
562 0.594066998264115
563 0.594060192291626
564 0.594060519901554
565 0.593753451132463
566 0.593811006051329
567 0.593695260487052
568 0.593912284445105
569 0.593912284445105
570 0.593579755487883
571 0.593786294514082
572 0.593961244432771
573 0.593986691733266
574 0.593903340157228
575 0.593648237102194
576 0.593987485402939
577 0.59399130023852
578 0.594021523003875
579 0.593894071701473
580 0.593691899808053
581 0.593809595318252
582 0.594220106900073
583 0.594342421250891
584 0.594271333827367
585 0.594198101947598
586 0.594038589717538
587 0.594019525464725
588 0.593966106288251
589 0.594026220992693
590 0.594378699748452
591 0.594378699748452
592 0.594557868069116
593 0.594382985984564
594 0.594169724555131
595 0.594182624287472
596 0.594461749428701
597 0.594132273705178
598 0.594125149637911
599 0.593987978283544
600 0.594073759057587
601 0.594269237656337
602 0.594232805295926
603 0.594324009803336
604 0.593989488253885
605 0.593741411810866
606 0.594036902315102
607 0.593752816563288
608 0.59372986230779
609 0.593711215545364
610 0.594092641771491
611 0.593921419035229
612 0.593975723805401
613 0.594014900122054
614 0.594198396912157
615 0.594384642138754
616 0.594068251716184
617 0.594093841259083
618 0.594093841259083
619 0.594268694134401
620 0.593972491411567
621 0.593857198472278
622 0.593858931638897
623 0.594258641842917
624 0.59389540022973
625 0.593802205379886
626 0.594157974548071
627 0.594313523927262
628 0.59455023280377
629 0.59430739086967
630 0.594366527063312
631 0.594278263903616
632 0.59450162882378
633 0.594367950590601
634 0.593882384850624
635 0.593919982708802
636 0.593906295589426
637 0.594234794868394
638 0.593895560591459
639 0.594033086433205
640 0.593977405985182
641 0.59408205562676
642 0.594051463103285
643 0.5938800866958
644 0.594256120161765
645 0.593919062054228
646 0.594271061271336
647 0.594269004127912
648 0.594260037147067
649 0.594324007055279
650 0.593952105832213
651 0.594652499236348
652 0.594767114593579
653 0.59481372688585
654 0.594857341991083
655 0.594857341991083
656 0.594857341991083
657 0.594928223452882
658 0.594269420807985
659 0.594433669899515
660 0.594194409937734
661 0.593781323483631
662 0.594020539265059
663 0.594082997809447
664 0.594147827238632
665 0.593977852548155
666 0.594075531012024
667 0.593959353284123
668 0.594192034723109
669 0.59405089911912
670 0.594260226790898
671 0.59407950841074
672 0.59434712020073
673 0.594586605122173
674 0.594144820935684
675 0.594023261463061
676 0.594272113557621
677 0.594378699543454
678 0.594163213041677
679 0.593902966659915
680 0.593811115272534
681 0.593744167348489
682 0.594074733881804
683 0.594187352472052
684 0.593975959180547
685 0.593797983467985
686 0.594025348615123
687 0.594396272894455
688 0.594257755129499
689 0.594687254055861
690 0.594374263522469
691 0.594445041100786
692 0.594446578272728
693 0.594452975827151
694 0.59439473706472
695 0.59412361094868
696 0.594065410929144
697 0.594010404851159
698 0.594204169868678
699 0.593732036611893
700 0.59368333137632
701 0.593653074868005
702 0.59356937725405
703 0.59356937725405
704 0.593756123802615
705 0.593727456990923
706 0.594012009155065
707 0.594068392957018
708 0.593898482669295
709 0.593552635120618
710 0.593620490971762
711 0.594189457569505
712 0.594053555774347
713 0.594160041832205
714 0.594026332844185
715 0.594105614609179
716 0.594025115732797
717 0.594076346619898
718 0.593989260036313
719 0.593810859249859
720 0.593988251343958
721 0.594035718166045
722 0.594069104562581
723 0.59405987157294
724 0.59405987157294
725 0.593982876147841
726 0.593984408805054
727 0.59436849337137
728 0.594256806747564
729 0.594288903046108
730 0.59420418897522
731 0.594687160965497
732 0.594217180456746
733 0.594173136845525
734 0.594554844396965
735 0.594277578469561
736 0.594088745710439
737 0.594057902074573
738 0.594252426816567
739 0.594334535736788
740 0.594366138003204
741 0.593968482292451
742 0.594099658473379
743 0.593955088821742
744 0.593748739692546
745 0.593491610459925
746 0.593853220064212
747 0.593588664318753
748 0.593624005809574
749 0.594067218050565
750 0.59427372512333
751 0.594465832854694
752 0.594403384959034
753 0.594278600624393
754 0.594128953267306
755 0.594187505175663
756 0.593826435874328
757 0.593901457980774
758 0.593751742455569
759 0.593848387808519
760 0.594337347933843
761 0.59392543499369
762 0.593718275827909
763 0.593608076183793
764 0.59319751154222
765 0.593586468000152
766 0.593586468000152
767 0.593856085313438
768 0.593808737790411
769 0.593843479986266
770 0.59379909503954
771 0.593711975321614
772 0.593635324144213
773 0.593428110291341
774 0.593965892597111
775 0.593948760681681
776 0.593752608601353
777 0.593752289315156
778 0.594060139919611
779 0.594060139919611
780 0.594402263594645
781 0.59419450031195
782 0.594371263119394
783 0.594187341471521
784 0.594139290248396
785 0.594379010949517
786 0.594217267615168
787 0.594077748061781
788 0.594228540122436
789 0.594165061919865
790 0.593955551485519
791 0.594044105804934
792 0.593808884239142
793 0.594074940416381
794 0.59368319857691
795 0.593976424836014
796 0.594042548853609
797 0.594146073968273
798 0.594226208564755
799 0.594507799708784
800 0.593814793596941
801 0.594116403265426
802 0.593955165367241
803 0.594150036326497
804 0.594258743469336
805 0.594131036800095
806 0.593990887657591
807 0.594243088760273
808 0.594166735258626
809 0.594113671596432
810 0.594319574106866
811 0.594434231109037
812 0.594563301653432
813 0.594212825690597
814 0.594473655159404
815 0.593932493534007
816 0.594285731543261
817 0.594310669301471
818 0.594062740908468
819 0.594331089475856
820 0.594753230878665
821 0.59453627485596
822 0.594372384223243
823 0.594272517614535
824 0.594073881366196
825 0.594193948735457
826 0.594273009426096
827 0.594228834300728
828 0.594134817719173
829 0.594187771070366
830 0.594312255850533
831 0.594590537620729
832 0.594471165504872
833 0.59478760342987
834 0.59425760225963
835 0.594255271618637
836 0.594238456665626
837 0.594165506211988
838 0.593987331988354
839 0.594143979075704
840 0.594308115586623
841 0.594012238861665
842 0.59386318156954
843 0.594086330651147
844 0.594188923322736
845 0.59417058432328
846 0.593976614215147
847 0.593953785361616
848 0.594039311112936
849 0.594384172122499
850 0.594286675688902
851 0.594324340075546
852 0.594324340075546
853 0.594324340075546
854 0.594269183562001
855 0.594097460808239
856 0.59408754194155
857 0.594069581108422
858 0.593808004861782
859 0.593890753263793
860 0.593986548066648
861 0.593683296945658
862 0.593927160232845
863 0.59380792630387
864 0.59402806546492
865 0.593928110976138
866 0.593966199044133
867 0.594145678039147
868 0.594017571423121
869 0.594339625033031
870 0.594261798271504
871 0.594207578436232
872 0.59447967450824
873 0.594199945710734
874 0.594134623732752
875 0.594481901003373
876 0.594403994968076
877 0.5938896189327
878 0.594122078595827
879 0.593966411846259
880 0.594031119067113
881 0.59414555709043
882 0.594059502961352
883 0.594056453427474
884 0.593879467926633
885 0.593911815877285
886 0.593753209203087
887 0.593621025569136
888 0.593630327647167
889 0.593600776318883
890 0.593876147693997
891 0.593793728346668
892 0.593673758621508
893 0.594232127844095
894 0.594311574803847
895 0.59386811894838
896 0.593975360897503
897 0.594018332411412
898 0.59423260384803
899 0.593970158995746
900 0.593880800679919
901 0.594276246907327
902 0.594084639882899
903 0.594125446509033
904 0.594001779130962
905 0.594334210321334
906 0.594323090861167
907 0.594386257454551
908 0.594054157620186
909 0.593997754502225
910 0.59405052709636
911 0.593834677454744
912 0.594043416074473
913 0.594078884254853
914 0.593984702122974
915 0.593833234755479
916 0.593558022371672
917 0.593429203988379
918 0.593496822431549
919 0.593591462270239
920 0.593681325076928
921 0.593677211611981
922 0.593588247514114
923 0.593590948930386
924 0.5936225290718
925 0.593489613957371
926 0.593797702853295
927 0.593994794998678
928 0.593790220153036
929 0.593754355077473
930 0.593783296908942
931 0.593997603974486
932 0.594147905550498
933 0.593987357422732
934 0.59402777258202
935 0.59416973972526
936 0.594351562109813
937 0.594331746033032
938 0.59432452330644
939 0.594319176778876
940 0.594008548669198
941 0.593894316914461
942 0.594127362527311
943 0.594286176763392
944 0.594250832268916
945 0.594557678800263
946 0.594087046797226
947 0.593886735071044
948 0.594305204932519
949 0.594307207927226
950 0.594356392899809
951 0.59429908028147
952 0.594094928504348
953 0.594185010867379
954 0.594615456305466
955 0.594615175550598
956 0.594382170677554
957 0.594316610406948
958 0.594029859143484
959 0.593781023689828
960 0.593844487412345
961 0.594075769015672
962 0.594335280951936
963 0.594335280951936
964 0.593984672815963
965 0.594055465947261
966 0.593785371768581
967 0.594165643607163
968 0.594193018219495
969 0.594190509313747
970 0.59446911678611
971 0.594282529271352
972 0.594110600701581
973 0.594110600701581
974 0.594076678917747
975 0.593926481153161
976 0.59420990887074
977 0.594327253372967
978 0.594205520955325
979 0.594050242184974
980 0.594010132464092
981 0.594058353049946
982 0.593962668213196
983 0.594119270371702
984 0.593863727166454
985 0.593863727166454
986 0.593938138672345
987 0.593945403424652
988 0.594065730534185
989 0.594209661477962
990 0.594048261938461
991 0.594612110117852
992 0.594382088950777
993 0.594611011441436
994 0.594746232421773
995 0.594770161348731
996 0.594554231816537
997 0.593971847115581
998 0.594182595015684
999 0.594220258382414
1000 0.594337531742993


==> data/plaq_nc5L16.csv <==
x y
500 0.594028410718776
501 0.594028410718776
502 0.59430914309817
503 0.594190944635265
504 0.594077815733204
505 0.593926522785743
506 0.593934816979596
507 0.593892351932177
508 0.594122455979437
509 0.594122455979437
510 0.594022480570787
511 0.593854076951749
512 0.593755198088022
513 0.593755198088022
514 0.593961167482475
515 0.594073357856939
516 0.594180466632736
517 0.594027694236703
518 0.594069744642818
519 0.594167224505207
520 0.593947184600355
521 0.593846090633422
522 0.593846090633422
523 0.594049312648291
524 0.594078054659294
525 0.594138686910281
526 0.594117281966866
527 0.594124121190491
528 0.594220537161138
529 0.594006520495664
530 0.594097327493717
531 0.594097327493717
532 0.594210033280745
533 0.594115347855412
534 0.594178380239279
535 0.594138277353976
536 0.594041231241344
537 0.594269540807165
538 0.594172757645556
539 0.594064697828091
540 0.593899715294414
541 0.593847262771634
542 0.593847262771634
543 0.593847262771634
544 0.59382348150047
545 0.593843225377023
546 0.594092016544736
547 0.594092016544736
548 0.594092016544736
549 0.594148853463237
550 0.594361774857129
551 0.594440719990064
552 0.594290054055896
553 0.594146374605071
554 0.594357325219147
555 0.594209709281544
556 0.594128588897948
557 0.594128588897948
558 0.594022272108586
559 0.594313862569554
560 0.594108938785336
561 0.594102087626701
562 0.59399669339809
563 0.594034314781262
564 0.593798491243415
565 0.593708215998225
566 0.593835359501188
567 0.594091171119736
568 0.594054939718394
569 0.59426977923382
570 0.593957326453806
571 0.59398757420241
572 0.593905224112867
573 0.593715051752683
574 0.593823666115972
575 0.594009743778679
576 0.594009743778679
577 0.594033327851737
578 0.594033327851737
579 0.594021251768926
580 0.59402923965864
581 0.59402923965864
582 0.594039619179375
583 0.593993617984184
584 0.594204171891855
585 0.594144288381763
586 0.593962530707262
587 0.593962530707262
588 0.594286469832585
589 0.594119156388506
590 0.594058923097819
591 0.593999383379397
592 0.594050253672079
593 0.594045045544953
594 0.594071708574956
595 0.593853879735614
596 0.593853879735614
597 0.593850003952609
598 0.593718895934781
599 0.59376560077725
600 0.59376560077725
601 0.59376560077725
602 0.593676761181651
603 0.593862094069683
604 0.593928818681676
605 0.59413706454633
606 0.593981106643085
607 0.593979832571873
608 0.594105428237536
609 0.594084348828785
610 0.594158552815397
611 0.593942146423993
612 0.594031226289406
613 0.594031226289406
614 0.594031226289406
615 0.594031226289406
616 0.594031226289406
617 0.593973866048159
618 0.594107439907021
619 0.594137601161809
620 0.594230323991836
621 0.594182653752806
622 0.594182653752806
623 0.594177757497657
624 0.59420961923641
625 0.59420961923641
626 0.59429650166201
627 0.59429650166201
628 0.59429650166201
629 0.594100960365319
630 0.594003019618364
631 0.594054117563833
632 0.593917070672644
633 0.594113367870092
634 0.593869626632494
635 0.593994110744187
636 0.593992614171275
637 0.594001559851552
638 0.593957640528636
639 0.593898267690111
640 0.593852788206792
641 0.593762059180388
642 0.593847952086117
643 0.593847952086117
644 0.593961056641826
645 0.594005924979592
646 0.594112783472882
647 0.594092863128475
648 0.594097195054024
649 0.594145142066157
650 0.594145142066157
651 0.594030990741943
652 0.594030990741943
653 0.593924422015539
654 0.593963772226592
655 0.594074962775119
656 0.593970952437457
657 0.593977326520722
658 0.594180861730047
659 0.594213918652546
660 0.59408889646687
661 0.593983515590178
662 0.594279252318211
663 0.594204131455314
664 0.593954575927386
665 0.593835605207932
666 0.593696818927475
667 0.593851902418075
668 0.594144756853842
669 0.594154677010114
670 0.594166275898351
671 0.59429978799236
672 0.594151168407306
673 0.594181024171011
674 0.59409696707403
675 0.594255521324705
676 0.594255521324705
677 0.594102592741795
678 0.594103162651377
679 0.594303575923216
680 0.593951192473473
681 0.594020599471598
682 0.593926035315394
683 0.594107079725495
684 0.594149446063279
685 0.593988047345345
686 0.594141946608694
687 0.594050720001874
688 0.594189116699244
689 0.594163042208072
690 0.594052523657511
691 0.594229695643053
692 0.594306532858571
693 0.594367614303211
694 0.594320834887981
695 0.594185625287951
696 0.594174769246583
697 0.594163615153395
698 0.594199159500211
699 0.593917900937643
700 0.593877210480657
701 0.594057748681675
702 0.594054030733704
703 0.59421680452592
704 0.594235136669456
705 0.594183322567273
706 0.594183322567273
707 0.594181823921864
708 0.593867141804768
709 0.594322885155739
710 0.594258513255741
711 0.594392814275553
712 0.594359013794848
713 0.594292066581141
714 0.594050087755719
715 0.594119177593987
716 0.594018102532926
717 0.593846922273107
718 0.594068805776792
719 0.594068805776792
720 0.594156988060325
721 0.594156988060325
722 0.594048485302382
723 0.594288514353183
724 0.594281279390856
725 0.594281279390856
726 0.594336291480081
727 0.594224837626779
728 0.594250365597048
729 0.594091289674549
730 0.594124400327556
731 0.594296319903554
732 0.594296319903554
733 0.594434192823471
734 0.59448597018414
735 0.594246721953656
736 0.594300333440219
737 0.594142563850794
738 0.594010588807726
739 0.593715875142738
740 0.593885593644518
741 0.593819972560745
742 0.593871696677738
743 0.594048782951093
744 0.594052098432924
745 0.594052098432924
746 0.594011087358753
747 0.594021837988796
748 0.594051195928279
749 0.59395352999304
750 0.59397299787427
751 0.594085948152622
752 0.594127699563056
753 0.59411671698943
754 0.594131387086995
755 0.594139846051132
756 0.594038766711877
757 0.593981983659935
758 0.593848340866339
759 0.59411887253358
760 0.59411887253358
761 0.594056309534426
762 0.594181000522922
763 0.59410867120657
764 0.594180916392951
765 0.594218993915787
766 0.594101695769512
767 0.594008443456742
768 0.593863007918698
769 0.593886540280398
770 0.593601465324072
771 0.593714714513287
772 0.593714714513287
773 0.593749196995043
774 0.594159924257413
775 0.594159924257413
776 0.594111297592286
777 0.594158506097393
778 0.594158506097393
779 0.594272868899786
780 0.594245231508229
781 0.593905250845521
782 0.594207846346593
783 0.594030557904277
784 0.594163549626995
785 0.594277384938783
786 0.594312802290758
787 0.594236203790035
788 0.594236203790035
789 0.594076504745381
790 0.59424373935329
791 0.594069565433682
792 0.593864067188899
793 0.593812351860817
794 0.593867255946356
795 0.593867255946356
796 0.593945567749318
797 0.594071396195877
798 0.594105340669132
799 0.594039983674679
800 0.594168626804277
801 0.594188884880203
802 0.594158501436322
803 0.593976743098987
804 0.594089343654297
805 0.594010499539051
806 0.593638358132655
807 0.593840601645329
808 0.593803964988577
809 0.593795578633
810 0.593795578633
811 0.594093534754877
812 0.594122268176514
813 0.594122268176514
814 0.593904661080463
815 0.593704896842248
816 0.593841912386089
817 0.593874749874822
818 0.594078122636755
819 0.594190698741055
820 0.594190698741055
821 0.594085535887287
822 0.593944181355226
823 0.594339812842773
824 0.594216744672383
825 0.594080145417967
826 0.59403192509217
827 0.594116381706145
828 0.593976046092072
829 0.593803807293597
830 0.593994346327695
831 0.593981850363133
832 0.593785714892076
833 0.594104750472521
834 0.593935624676452
835 0.594186784333495
836 0.594204274362278
837 0.594011363182186
838 0.593809725229825
839 0.593855567868694
840 0.593855567868694
841 0.594007841982254
842 0.593821074302947
843 0.593917185188427
844 0.593917185188427
845 0.594060023168604
846 0.594218891029857
847 0.594218891029857
848 0.594236619531712
849 0.594313927023288
850 0.594242220062593
851 0.594242220062593
852 0.5940619442207
853 0.594077652074267
854 0.594172375100292
855 0.594297527319442
856 0.594243042621967
857 0.59412142338496
858 0.594170248396663
859 0.594113533516336
860 0.59401076569285
861 0.59401076569285
862 0.594140761683858
863 0.594384119168254
864 0.594158446137968
865 0.593755584051734
866 0.593917714303797
867 0.593877819729003
868 0.593917873092321
869 0.594063213897699
870 0.594280841974873
871 0.594280841974873
872 0.594421007755702
873 0.594264272106384
874 0.594288291577448
875 0.594390495553977
876 0.594444889278936
877 0.594289252786152
878 0.59410444788627
879 0.594104275741414
880 0.594021672297258
881 0.593840279288242
882 0.594078062976141
883 0.593999293056767
884 0.594099925668166
885 0.594148238177747
886 0.594163204198282
887 0.594149134094626
888 0.594203244016471
889 0.594148696367641
890 0.594148696367641
891 0.594194704904343
892 0.594421258662496
893 0.594389665724037
894 0.59438935883577
895 0.59438935883577
896 0.5943172759321
897 0.594290128094489
898 0.59426789930872
899 0.594106385108762
900 0.593959065814145
901 0.593898727494935
902 0.594062654102834
903 0.594062654102834
904 0.594071287589996
905 0.594212091897878
906 0.594431442941145
907 0.594431442941145
908 0.594287396008466
909 0.594117204056389
910 0.594162784386968
911 0.594085714340031
912 0.593982386256994
913 0.593980303289289
914 0.593980303289289
915 0.593813368683103
916 0.593592095702952
917 0.593847955924582
918 0.59375826801422
919 0.59375826801422
920 0.59375826801422
921 0.593814304123222
922 0.593814304123222
923 0.593965058529542
924 0.594033753667503
925 0.594135030808693
926 0.594107022032038
927 0.594055977117219
928 0.594055977117219
929 0.594199104106923
930 0.594203951633763
931 0.594182864452933
932 0.594309625627843
933 0.594309625627843
934 0.594378148038657
935 0.594273640726054
936 0.594273640726054
937 0.59416054729818
938 0.59416054729818
939 0.59416054729818
940 0.594264092704966
941 0.593996905902739
942 0.594155680016429
943 0.594191929626909
944 0.594191929626909
945 0.593972310682463
946 0.594019670570779
947 0.594030839296938
948 0.59425129695796
949 0.594417618953577
950 0.59453604466296
951 0.594109380126183
952 0.594121613417255
953 0.594155291434595
954 0.594194739665758
955 0.594247959611031
956 0.594278461735216
957 0.594235991771413
958 0.594215873520428
959 0.594251047457005
960 0.594092638143002
961 0.594312658231123
962 0.594523515038804
963 0.594523515038804
964 0.594369917170352
965 0.594351761122657
966 0.594183683591843
967 0.594293075712804
968 0.594326252607532
969 0.594326252607532
970 0.594326252607532
971 0.594238684529004
972 0.5941275319929
973 0.594015970550595
974 0.594166876962871
975 0.594048090505691
976 0.594048090505691
977 0.59417920268773
978 0.594168825755847
979 0.59411501543469
980 0.594165297516133
981 0.594141771140772
982 0.594357360695781
983 0.594288811486418
984 0.594235667933587
985 0.594164042816071
986 0.59415184446628
987 0.593951304267178
988 0.594126297345009
989 0.594190140023392
990 0.594280569751499
991 0.59426511098631
992 0.594265307046997
993 0.59430791199234
994 0.5942737187865
995 0.594046963705385
996 0.59390358583128
997 0.593885239734156
998 0.593851767281956
999 0.593837483362179
1000 0.593700875124269


==> data/plaq_nc5L24.csv <==
x y
500 0.594036392436801
501 0.594139142248252
502 0.594061065344591
503 0.594053710201643
504 0.594066762451208
505 0.594039408204606
506 0.594022185775967
507 0.594117999344505
508 0.594099078422908
509 0.594099078422908
510 0.594093555359652
511 0.593936152254896
512 0.593977969565665
513 0.59410513419073
514 0.594143228278448
515 0.594120393400958
516 0.59400424568527
517 0.594037651492121
518 0.594090757648083
519 0.594099527088782
520 0.594099527088782
521 0.594008115392248
522 0.593834568800429
523 0.593993738699212
524 0.594005569435042
525 0.593868275516753
526 0.593868275516753
527 0.593922499872061
528 0.593922499872061
529 0.594028467311875
530 0.594079530130666
531 0.594079530130666
532 0.594162662476764
533 0.594076854520676
534 0.593917041969728
535 0.594036179879359
536 0.5939815478136
537 0.594105461932779
538 0.594053803794189
539 0.593920562864532
540 0.593862757486734
541 0.594042205990121
542 0.594042205990121
543 0.594164891970735
544 0.593972393448721
545 0.594120568042904
546 0.594034796644246
547 0.594046349026623
548 0.594116541215018
549 0.594116541215018
550 0.594087120876288
551 0.594178655454681
552 0.594015847283719
553 0.594065582034932
554 0.594037049035297
555 0.593978943998157
556 0.59398363710432
557 0.594068174838823
558 0.593978345828913
559 0.594036496236754
560 0.593935134744302
561 0.59393999411504
562 0.593965469021051
563 0.593976901219242
564 0.593829143563599
565 0.593943482054154
566 0.593977973755494
567 0.594008962220314
568 0.594057758171149
569 0.594186019634901
570 0.594162087700135
571 0.5942831732531
572 0.594203422498046
573 0.594102246287182
574 0.594097059124037
575 0.594097059124037
576 0.594175361577103
577 0.594156057146554
578 0.594130156399842
579 0.594137581685741
580 0.594093565098905
581 0.594126831564527
582 0.594032089280116
583 0.594080169840932
584 0.593990843233388
585 0.593996796661157
586 0.593996796661157
587 0.593986939913521
588 0.593986939913521
589 0.593977783311037
590 0.594138664095093
591 0.594097765888996
592 0.594154601018056
593 0.594054090053871
594 0.59411063750312
595 0.594129876876162
596 0.594189554180969
597 0.594168514753885
598 0.594099021324207
599 0.594081943741607
600 0.59404000209025
601 0.594041321669382
602 0.594041321669382
603 0.594086082324898
604 0.59411164806639
605 0.594043719395049
606 0.594151237823333
607 0.594153330383663
608 0.594117026648019
609 0.594117026648019
610 0.594125077624722
611 0.594079152531313
612 0.594085266002049
613 0.594067052849583
614 0.594158336083835
615 0.594158336083835
616 0.594158336083835
617 0.594122163578432
618 0.594092199978244
619 0.594129001867491
620 0.594142144902151
621 0.59417404943387
622 0.594225852120649
623 0.594220292384208
624 0.594174642321008
625 0.594174642321008
626 0.594272836548727
627 0.594167033330921
628 0.594167033330921
629 0.594167033330921
630 0.59417371001726
631 0.594030662141628
632 0.594071440140358
633 0.594046376259286
634 0.594031773513558
635 0.594053866828283
636 0.593980843068791
637 0.594089188155134
638 0.593980375220878
639 0.594023963528206
640 0.594108117234964
641 0.594266649467099
642 0.594097482822608
643 0.594097482822608
644 0.594198109320147
645 0.594181829640164
646 0.594172762149196
647 0.594068963707774
648 0.594036018789142
649 0.594066079652596
650 0.594046801958161
651 0.594062877926931
652 0.594126915395797
653 0.59402861340775
654 0.594211589785871
655 0.594216656404401
656 0.59411673607047
657 0.59420277530885
658 0.594181711686803
659 0.594100218730315
660 0.594059992566397
661 0.594046260749265
662 0.593971781044914
663 0.594077917375718
664 0.594077917375718
665 0.593969860301563
666 0.593894043095691
667 0.593890252139284
668 0.594017403984721
669 0.59402471811906
670 0.594014300394949
671 0.594040205190139
672 0.59406601132209
673 0.59406601132209
674 0.594023337206272
675 0.594086138544325
676 0.594070909507072
677 0.594013385949721
678 0.593959788865194
679 0.594067863774513
680 0.594082173499775
681 0.594045963297021
682 0.594021817892523
683 0.593965013043823
684 0.59402899124836
685 0.594044471406539
686 0.594039037635663
687 0.594036850523716
688 0.594002975649013
689 0.593987372274587
690 0.594002333059709
691 0.594024006683825
692 0.594086741002444
693 0.594037307004079
694 0.594027703629078
695 0.594011521443364
696 0.593975203228797
697 0.594017860481073
698 0.594001291121133
699 0.593985452371486
700 0.593907919875757
701 0.593965461611835
702 0.594023846247761
703 0.59406723485932
704 0.594034354857816
705 0.59398764159272
706 0.593913905285652
707 0.593870975528059
708 0.593975444940693
709 0.594004882478111
710 0.594004882478111
711 0.594052182491064
712 0.594132581581723
713 0.594132581581723
714 0.594040350937389
715 0.594022342528059
716 0.594062051578093
717 0.594095821003557
718 0.594095821003557
719 0.594096538226236
720 0.594123693757519
721 0.594171657501726
722 0.59401747309412
723 0.594132493647634
724 0.594100089339606
725 0.594105463548588
726 0.594111795305575
727 0.59417211994991
728 0.594147342471122
729 0.594056729181014
730 0.594086037547166
731 0.594094243160325
732 0.594069512387625
733 0.594179370482206
734 0.594179370482206
735 0.5941713560482
736 0.594227625741756
737 0.594277335074496
738 0.594162167230333
739 0.5941342631268
740 0.59411480624781
741 0.594059721661949
742 0.594113414581
743 0.594168938801168
744 0.594250924116223
745 0.594287051733406
746 0.594268539621366
747 0.594260653029913
748 0.594232801682055
749 0.594159540646288
750 0.594187550275148
751 0.594108786164596
752 0.594108786164596
753 0.594108786164596
754 0.594073619003227
755 0.594109438895258
756 0.594056739263543
757 0.594109491827332
758 0.594044447895868
759 0.594052099932355
760 0.594097315450693
761 0.594077068309556
762 0.59404467369319
763 0.594068177560678
764 0.594066287080375
765 0.59392933149573
766 0.594103660867826
767 0.593984299863132
768 0.593971148754605
769 0.594034123668613
770 0.59411014731101
771 0.59414500433143
772 0.594122432106927
773 0.594055826577309
774 0.594116573402182
775 0.594088171208134
776 0.594088171208134
777 0.594019775318049
778 0.593931832115159
779 0.593931832115159
780 0.594039838379955
781 0.594067954669766
782 0.5940468713046
783 0.594149499344802
784 0.594100724771124
785 0.594030116255129
786 0.593964537565144
787 0.593982658951008
788 0.59418679471948
789 0.594188921971257
790 0.594232851574146
791 0.594170022947663
792 0.594044643306569
793 0.59402403948359
794 0.59402403948359
795 0.594163408796498
796 0.594163408796498
797 0.594152378180217
798 0.594104332951634
799 0.594055072242143
800 0.59404568419728
801 0.593992338741644
802 0.593954476259791
803 0.594035095411778
804 0.59421379682979
805 0.594209104222248
806 0.594209104222248
807 0.594079121665942
808 0.59406961595926
809 0.594024316546152
810 0.594096170952833
811 0.594096170952833
812 0.59409096844679
813 0.594086739703166
814 0.594038558350748
815 0.594034790477057
816 0.593948463414435
817 0.593949638104594
818 0.593856294279463
819 0.593828845405927
820 0.593855019723733
821 0.593914024664259
822 0.594142338075759
823 0.594080793293173
824 0.594038478474199
825 0.594184098470043
826 0.594216959019056
827 0.594228714642087
828 0.594076460276345
829 0.594113073047946
830 0.594040199545148
831 0.594138911357276
832 0.594071216610394
833 0.594099387525859
834 0.594171656952906
835 0.594136745567507
836 0.594115135717743
837 0.594115135717743
838 0.59413683388252
839 0.594020033507723
840 0.594027591396201
841 0.594100211303185
842 0.594169986686147
843 0.594226374078635
844 0.59406891269634
845 0.594086804839331
846 0.594103907471701
847 0.594094564923565
848 0.594024628218504
849 0.594068160857795
850 0.59414114539203
851 0.594153539043104
852 0.594269705794343
853 0.594237286649232
854 0.594181637829009
855 0.594253894981098
856 0.594160074146929
857 0.594110345337274
858 0.594069580343488
859 0.594026198191967
860 0.594040989862419
861 0.594054944142652
862 0.594053603560556
863 0.594110235664509
864 0.594110235664509
865 0.59407913454732
866 0.594104345838374
867 0.594211561369573
868 0.5941629655326
869 0.594088655094146
870 0.594163913352033
871 0.594113025211412
872 0.593893940175016
873 0.59399296916327
874 0.59407041273782
875 0.59401903320824
876 0.594042704597765
877 0.594171384629671
878 0.594188032959203
879 0.594107327785885
880 0.594007528691602
881 0.593958150882669
882 0.593971958947584
883 0.59403404443654
884 0.594055773743678
885 0.594067295899736
886 0.59397584005781
887 0.59397584005781
888 0.59403329417584
889 0.594079452679602
890 0.594077697211193
891 0.593982299875238
892 0.593868200772566
893 0.593889843887488
894 0.59398052050279
895 0.594053262189081
896 0.594134382215944
897 0.594154804702603
898 0.59405165751616
899 0.594058905843897
900 0.594130169042737
901 0.594130169042737
902 0.594008483883471
903 0.594042276742185
904 0.594042276742185
905 0.594089497919107
906 0.59402140976591
907 0.594002172467566
908 0.594033213213282
909 0.594156815250188
910 0.594067043254013
911 0.594112485545564
912 0.594071817033457
913 0.594201765458809
914 0.594215805292784
915 0.594137706845193
916 0.594181639109907
917 0.59409637596486
918 0.594162069618508
919 0.594109620142156
920 0.594032818972057
921 0.594093386637659
922 0.593988844845835
923 0.594096131393393
924 0.594091400192294
925 0.594195051838347
926 0.594223355570728
927 0.594175528869785
928 0.59418830255983
929 0.594098748774768
930 0.594099398644213
931 0.594038794703623
932 0.594152355176471
933 0.593997741242491
934 0.594173578907445
935 0.594162042694178
936 0.594283705548382
937 0.594263441491307
938 0.59417342382857
939 0.594202432088019
940 0.594147387884586
941 0.594147387884586
942 0.594089858056926
943 0.594089858056926
944 0.594137789629869
945 0.594073336546067
946 0.594107050580009
947 0.594154776921322
948 0.594131574435645
949 0.594233254728569
950 0.594075509142824
951 0.594163777434056
952 0.594232967697563
953 0.594183564214071
954 0.594161888167134
955 0.594103542313615
956 0.594037637564611
957 0.594053713194438
958 0.594053713194438
959 0.594138386466021
960 0.594118026953444
961 0.593937033226083
962 0.593937033226083
963 0.59404609060107
964 0.594030561281282
965 0.59411553238992
966 0.5940316425212
967 0.594038807630005
968 0.594038006730169
969 0.594066064947873
970 0.59392358339465
971 0.593948881577203
972 0.594034620532578
973 0.594051793195
974 0.594143108853707
975 0.594071777054317
976 0.594090664594333
977 0.594119456166694
978 0.594229718359418
979 0.59412638419701
980 0.59412638419701
981 0.59412638419701
982 0.59404052791632
983 0.594103588626657
984 0.59414039746773
985 0.593984141329629
986 0.593959720580136
987 0.594004575889335
988 0.593954932480209
989 0.594011492843048
990 0.594077902130966
991 0.594076274482883
992 0.594093516784795
993 0.593979879946913
994 0.594101420833012
995 0.594101420833012
996 0.594071606255479
997 0.593985335678198
998 0.593994297918792
999 0.594091845211848
1000 0.594231121021734


==> data/plaq_nc6L12.csv <==
x y
500 0.585790692776272
501 0.58585790302838
502 0.585784967529809
503 0.58604865951731
504 0.585969086747368
505 0.585914679110294
506 0.585777346306621
507 0.585652301050654
508 0.585679440645276
509 0.585774328441758
510 0.585836041094394
511 0.586126316262378
512 0.586182144708323
513 0.586426465879492
514 0.586526935586358
515 0.586419868761452
516 0.586430531275005
517 0.58636137629257
518 0.586274503991059
519 0.586127297150948
520 0.586196146152293
521 0.586138231577087
522 0.585748078487167
523 0.585714641851094
524 0.585822015912142
525 0.586223775958766
526 0.586179408442353
527 0.586075314792493
528 0.586182474990364
529 0.585900047779809
530 0.585846215858821
531 0.585961821240518
532 0.586009705823165
533 0.58595824339734
534 0.585904950098995
535 0.585969260101879
536 0.586098829295039
537 0.585979389184924
538 0.585979389184924
539 0.585919509304432
540 0.586107227296721
541 0.586011282579462
542 0.585690315470237
543 0.585686712085173
544 0.585663565764541
545 0.585845931053326
546 0.586016419405428
547 0.585941109615097
548 0.586132250691126
549 0.586023432957355
550 0.585770878123133
551 0.585985226533365
552 0.586116984073859
553 0.58617849065555
554 0.586096962615539
555 0.586128091897379
556 0.585940469808676
557 0.586171337422318
558 0.586252479212095
559 0.586121775199004
560 0.586007466513262
561 0.586240266719275
562 0.586022452405119
563 0.586172591306907
564 0.586259557770109
565 0.586381486559315
566 0.586434752958872
567 0.586324310683321
568 0.586204561499239
569 0.586148161407174
570 0.586030395112425
571 0.585953194482375
572 0.585823309862665
573 0.585813061575598
574 0.58580887242556
575 0.585771570182972
576 0.58603975791386
577 0.585933561695223
578 0.585809402212208
579 0.586025159308947
580 0.586034421530261
581 0.585824265011052
582 0.585956540552692
583 0.586045979048211
584 0.586077769582566
585 0.586223964296077
586 0.585938487069949
587 0.585722310114632
588 0.585828343641702
589 0.58608378925425
590 0.58579926901402
591 0.585601442762268
592 0.585535625723861
593 0.58569021970622
594 0.585700774908426
595 0.585852898441793
596 0.5859794822969
597 0.586042253925552
598 0.586010738117364
599 0.586045778957526
600 0.586266042318009
601 0.58634066901775
602 0.586006278581299
603 0.585906594759528
604 0.585840911684962
605 0.585889901202926
606 0.585713847676911
607 0.5855767736476
608 0.585640196610957
609 0.585830233733964
610 0.585876840961835
611 0.585827801789368
612 0.586213548035344
613 0.585976934952653
614 0.585983958550925
615 0.585904969771225
616 0.585865904443705
617 0.586189432194797
618 0.58630481828307
619 0.585920469367637
620 0.586050647786768
621 0.586055398984573
622 0.586048985560743
623 0.586233909083559
624 0.586155005236965
625 0.58584924564618
626 0.586022282356119
627 0.585770583056058
628 0.585835205948411
629 0.585962707597856
630 0.585889272751122
631 0.586040149489401
632 0.585885182971375
633 0.585699072462851
634 0.585892170830577
635 0.586210207737779
636 0.585743648714414
637 0.585778378773333
638 0.585778378773333
639 0.585987951664809
640 0.586107212910172
641 0.586036817417343
642 0.586103644919573
643 0.586262015691466
644 0.585949003489413
645 0.586141771344804
646 0.586201481454827
647 0.58580798577687
648 0.585589129272544
649 0.585941815318604
650 0.58610431783838
651 0.585914366256366
652 0.585905182582081
653 0.586069966427149
654 0.586274758590359
655 0.586263521345109
656 0.586263521345109
657 0.586187014649252
658 0.585845376697601
659 0.586081825469286
660 0.586211325307028
661 0.586058566775263
662 0.585785182084272
663 0.586113428580368
664 0.585704834613346
665 0.58584204260212
666 0.585630943430198
667 0.585559800462304
668 0.585421296288262
669 0.585667217162834
670 0.585627885751302
671 0.585815592794084
672 0.585818298766687
673 0.585522104695908
674 0.585709685513228
675 0.585670745606399
676 0.585514877386324
677 0.585799463210434
678 0.585899280964873
679 0.585997779687617
680 0.58627781089934
681 0.58617622640482
682 0.586366378224326
683 0.586137298080548
684 0.585919339814862
685 0.586023248190051
686 0.586220603548672
687 0.58600290089028
688 0.585960944840067
689 0.585874060594721
690 0.585607790469866
691 0.585709464574283
692 0.585691143586795
693 0.585649025775581
694 0.585927335767649
695 0.585760755505797
696 0.585614863136847
697 0.585792474185079
698 0.585938286728717
699 0.585862926290346
700 0.586105945035063
701 0.585930509992395
702 0.585964559044133
703 0.586027450407321
704 0.586137788153837
705 0.586210548100209
706 0.586104231842675
707 0.586064464650232
708 0.585990033171215
709 0.585874963447671
710 0.585982088028469
711 0.586146742520085
712 0.585876251679156
713 0.585845377918549
714 0.585928886686377
715 0.58593378484876
716 0.585936414471194
717 0.585740910733885
718 0.585962847077507
719 0.585998904356876
720 0.585995201848446
721 0.585944635124246
722 0.585920978647656
723 0.586324083079062
724 0.586033938772951
725 0.585932904771711
726 0.586023859810196
727 0.5859720601509
728 0.585956722586979
729 0.585982135429437
730 0.585997367993573
731 0.58611031740032
732 0.586159546620008
733 0.586104548851999
734 0.586016065530341
735 0.585987076295473
736 0.585700870739378
737 0.585651142540059
738 0.585597252776068
739 0.58576520352313
740 0.586057695581769
741 0.586057695581769
742 0.586001197207273
743 0.58601165971618
744 0.586285282355545
745 0.58609521863236
746 0.586047722853462
747 0.586036800434527
748 0.586109015966755
749 0.585612411226742
750 0.585772920763609
751 0.585781344534172
752 0.585875793523474
753 0.586077227349001
754 0.585829676403947
755 0.586046333668387
756 0.586246624282432
757 0.586236593805513
758 0.586298607511156
759 0.58586442109682
760 0.586050112562163
761 0.58602581802229
762 0.585999256881799
763 0.585958807115233
764 0.58614118399282
765 0.586169555859694
766 0.586091705165249
767 0.585685330077878
768 0.585796538878718
769 0.585938972836882
770 0.585609361038561
771 0.585532004405355
772 0.58599270874604
773 0.585771084724268
774 0.586017785176371
775 0.585986744472127
776 0.585807425579584
777 0.585855136758148
778 0.586060715973277
779 0.586158642421522
780 0.585951464559621
781 0.586028339486752
782 0.585828262631482
783 0.585737502179198
784 0.585634414563074
785 0.585472519254453
786 0.58561037867197
787 0.585344617404755
788 0.585380510079308
789 0.585935302015398
790 0.586138129736856
791 0.586075884930676
792 0.585994324833963
793 0.586422359207468
794 0.586232517897829
795 0.586367076303231
796 0.586486185484889
797 0.586265107542377
798 0.586120660892706
799 0.586000020206704
800 0.586182225361945
801 0.58577840665985
802 0.58571678901756
803 0.585828798515821
804 0.585683178806857
805 0.585916241992149
806 0.585835071312603
807 0.585874776447194
808 0.585922680319517
809 0.585615583459166
810 0.585692097506903
811 0.585529789572491
812 0.585529789572491
813 0.585521066693991
814 0.585562002009737
815 0.585798801945305
816 0.585846561975813
817 0.585647997466512
818 0.585634255923105
819 0.585785380982734
820 0.585943036280412
821 0.585818328148702
822 0.585953438356613
823 0.585915949995939
824 0.585928448591897
825 0.58607998709508
826 0.586072379624244
827 0.585751328146907
828 0.585517287773683
829 0.585865968984198
830 0.585644192533277
831 0.585684826208853
832 0.58592059364536
833 0.586156876470665
834 0.58587715826401
835 0.585926779934439
836 0.586099368295898
837 0.586126017354504
838 0.58603721090635
839 0.585813328586345
840 0.58590833178041
841 0.585879819187416
842 0.585721312928293
843 0.585849570353183
844 0.585793942909551
845 0.585828086782492
846 0.586049863499322
847 0.586066876773023
848 0.586027809770778
849 0.586089761185382
850 0.586074965930311
851 0.585965780701542
852 0.585963707876473
853 0.585994600611021
854 0.585590647592558
855 0.585487623580856
856 0.58567091348272
857 0.585724869662782
858 0.585728278354893
859 0.585860210041113
860 0.585657690225875
861 0.585597396208267
862 0.585932428062221
863 0.585908726239832
864 0.586116186645936
865 0.586081458954971
866 0.586010142032971
867 0.585884573765665
868 0.586029035031528
869 0.585890954565377
870 0.58588353966659
871 0.586109188702897
872 0.585987673013838
873 0.586142838780392
874 0.585935755038133
875 0.585654386823834
876 0.585551193599696
877 0.585621651726511
878 0.585785971865924
879 0.585822620115288
880 0.585977374875034
881 0.58592047241707
882 0.586108532248031
883 0.586160864504676
884 0.586128857782001
885 0.586075754535403
886 0.586114425202494
887 0.585820295406805
888 0.585850849573238
889 0.585884809856658
890 0.585969070195159
891 0.585969070195159
892 0.585943650968308
893 0.585992532765487
894 0.586347116902951
895 0.586217365114205
896 0.586076475334117
897 0.585862149874166
898 0.585903967841647
899 0.58607429478525
900 0.586112019027591
901 0.585977844772451
902 0.585776871948874
903 0.585496177156998
904 0.585615881195407
905 0.586124041057894
906 0.585908980440208
907 0.586314981450369
908 0.586145369872335
909 0.58631467669136
910 0.586435767729883
911 0.5861522844823
912 0.586182577759689
913 0.586118650305095
914 0.586220071020715
915 0.586458183471887
916 0.58658036693076
917 0.586238568260899
918 0.586088841797037
919 0.586154015908082
920 0.586047053359255
921 0.586054612860165
922 0.586064894749377
923 0.585921485013748
924 0.585728941174153
925 0.585823827565375
926 0.585839038951923
927 0.58562259718991
928 0.585688044306907
929 0.585928265592367
930 0.585870072474066
931 0.585667446998651
932 0.585802916022272
933 0.586039202671793
934 0.586007631054772
935 0.586171980961347
936 0.585990138980471
937 0.585950428026455
938 0.586061327031397
939 0.586120394942033
940 0.586108386202499
941 0.586031321196025
942 0.585732472580441
943 0.585821584141083
944 0.585964188790338
945 0.58597285508311
946 0.585914721810926
947 0.586036582997057
948 0.585918438566899
949 0.585882441168866
950 0.585958888388501
951 0.585729252543733
952 0.585866636930798
953 0.585921562700376
954 0.586084848507284
955 0.586003595676626
956 0.586023645532035
957 0.585611026278526
958 0.585649852074181
959 0.585706084178895
960 0.585627107712473
961 0.585921404608269
962 0.586116620427108
963 0.586116620427108
964 0.585810440153927
965 0.586102655495588
966 0.58606842146095
967 0.586125607013842
968 0.585916114691681
969 0.585802203848784
970 0.586219162537217
971 0.586171655177394
972 0.585763104621059
973 0.585922365295896
974 0.585917562680831
975 0.585657119784192
976 0.585845283987458
977 0.585731195031665
978 0.585995059081967
979 0.586299826913005
980 0.586187483921861
981 0.586307511627548
982 0.586299017756756
983 0.586059348348065
984 0.586134276710532
985 0.586134276710532
986 0.586169574108655
987 0.586236667695244
988 0.586211952406602
989 0.58612782061617
990 0.585800864943932
991 0.586073845470619
992 0.585885315282707
993 0.585767656071652
994 0.586022911945329
995 0.58570358597966
996 0.585905658048973
997 0.585790700501382
998 0.586111063941228
999 0.586177842021188
1000 0.586040759930716


==> data/plaq_nc6L16.csv <==
x y
500 0.586078271511584
501 0.586240030099717
502 0.585955392066574
503 0.585955392066574
504 0.586078375342663
505 0.586090200760118
506 0.586044478714516
507 0.585838771740117
508 0.585783200718315
509 0.585783200718315
510 0.585809192924117
511 0.585719995729687
512 0.585847818361147
513 0.585847818361147
514 0.586129139620336
515 0.586058203411644
516 0.585945585771097
517 0.585891322920424
518 0.585934745958088
519 0.585964207658546
520 0.586072531273998
521 0.586086949571
522 0.586013770053603
523 0.586013849659684
524 0.586024199609921
525 0.586300263645086
526 0.586300263645086
527 0.586186557706057
528 0.586010565046505
529 0.585960319751762
530 0.585776319165906
531 0.585776319165906
532 0.585765890846365
533 0.585765890846365
534 0.585801120016379
535 0.585807774202041
536 0.585807774202041
537 0.586162854402402
538 0.586178042706366
539 0.586288785654631
540 0.586242858704931
541 0.586242858704931
542 0.586242858704931
543 0.586170629178169
544 0.585968020072543
545 0.585819886307172
546 0.586005660200191
547 0.586058779680397
548 0.586107855609043
549 0.586125197088638
550 0.586015700849716
551 0.585960427000646
552 0.586158460372533
553 0.586278330765529
554 0.586089043933749
555 0.585974718376219
556 0.585884636051309
557 0.585880521382515
558 0.585880521382515
559 0.585685551101611
560 0.585857184811837
561 0.58590076044381
562 0.585914996912501
563 0.586078404855196
564 0.586051455959931
565 0.585984078047769
566 0.585984078047769
567 0.585863983393854
568 0.585864977972121
569 0.585864977972121
570 0.585902020405098
571 0.586056627133957
572 0.585830435095814
573 0.585879127512994
574 0.585707485842989
575 0.585707485842989
576 0.585707485842989
577 0.585872969513798
578 0.585747848516108
579 0.585988655278795
580 0.585876947317031
581 0.585819284137804
582 0.585968106232028
583 0.585946419305337
584 0.585824184727704
585 0.585990990497749
586 0.585831639530107
587 0.585840429259019
588 0.585840429259019
589 0.585840429259019
590 0.585834845380239
591 0.586017612400767
592 0.585913044565932
593 0.585811361430289
594 0.585811361430289
595 0.586025877028333
596 0.586025877028333
597 0.585965390835257
598 0.585758871784894
599 0.585985278202378
600 0.586030718434361
601 0.586030718434361
602 0.586030718434361
603 0.586030718434361
604 0.586030718434361
605 0.586030718434361
606 0.585870386960882
607 0.585886894632205
608 0.585887198324103
609 0.585887198324103
610 0.586050941670453
611 0.586029601495825
612 0.586134480543827
613 0.586098894536768
614 0.585993770028555
615 0.586090397838696
616 0.586090397838696
617 0.585935536228905
618 0.58588122088519
619 0.58588122088519
620 0.58588122088519
621 0.586001503459858
622 0.586001503459858
623 0.586028280554525
624 0.58617568591605
625 0.58617568591605
626 0.586050748005935
627 0.586022503985851
628 0.586195511551005
629 0.586074049476064
630 0.585923399342449
631 0.586032260446511
632 0.585921842100477
633 0.586123690486999
634 0.586111754497588
635 0.585993065426687
636 0.586016793151912
637 0.586016793151912
638 0.586016793151912
639 0.585978394811658
640 0.585906609651016
641 0.585696775943811
642 0.585757664709066
643 0.585757664709066
644 0.585829871516325
645 0.585824148865495
646 0.586017406105772
647 0.585781505637607
648 0.58591727189347
649 0.58591727189347
650 0.5860230773224
651 0.586146809186269
652 0.58611054407038
653 0.586034148245949
654 0.586247005050778
655 0.586123320576516
656 0.58611407249603
657 0.585875276528481
658 0.585949833176097
659 0.58601231713216
660 0.586191710892999
661 0.586089279233683
662 0.585849893480262
663 0.585839267270042
664 0.585789209466133
665 0.585921618730997
666 0.585972338677637
667 0.5860677070124
668 0.585890768353804
669 0.585948129019309
670 0.585901849789697
671 0.585789492322945
672 0.58588721320856
673 0.58588721320856
674 0.586093978581084
675 0.586283912768273
676 0.586283912768273
677 0.586093889313846
678 0.586093889313846
679 0.586105229047921
680 0.585973921185286
681 0.585973921185286
682 0.585899215829272
683 0.585931092550576
684 0.585948591012313
685 0.585929818739629
686 0.58606948551611
687 0.586022686948509
688 0.585829716242735
689 0.585888074113231
690 0.585882736761539
691 0.585869601525367
692 0.585920590023514
693 0.585920590023514
694 0.585920590023514
695 0.586138515819275
696 0.586098121331198
697 0.585939607635538
698 0.586028107752976
699 0.585820527150112
700 0.58608484843217
701 0.586256966058467
702 0.586256966058467
703 0.586192690226217
704 0.586378720477671
705 0.586378720477671
706 0.586378720477671
707 0.586123832424119
708 0.586065185878956
709 0.586168395415932
710 0.586220661707725
711 0.586396047550201
712 0.586382064172174
713 0.586284050806166
714 0.585944185773389
715 0.585814581317368
716 0.585814581317368
717 0.585836964706091
718 0.586117080723223
719 0.586139263829201
720 0.586094743470777
721 0.585912727756143
722 0.586037550605212
723 0.586228861816065
724 0.585983403613694
725 0.585983403613694
726 0.586087128593543
727 0.585997514687152
728 0.585889338970588
729 0.58591717220483
730 0.585930950785173
731 0.58606971207907
732 0.586069471165978
733 0.586141518859763
734 0.586075507463142
735 0.586075507463142
736 0.585939504954956
737 0.585809447650688
738 0.585880326610509
739 0.585983131075573
740 0.586239090054727
741 0.586090818378296
742 0.586156446128443
743 0.585954924288194
744 0.58597561855103
745 0.58597561855103
746 0.586067729291896
747 0.586046972686845
748 0.586073584238684
749 0.586179116206231
750 0.586006574834331
751 0.585912591965129
752 0.585739492740692
753 0.585739492740692
754 0.585694134248637
755 0.585809978550929
756 0.585979338976823
757 0.585979338976823
758 0.585971319252927
759 0.585913619158626
760 0.585794370992771
761 0.585920779913735
762 0.585985846841082
763 0.586131053270254
764 0.586244995160126
765 0.585970625746494
766 0.586148449915492
767 0.586148449915492
768 0.586148449915492
769 0.586204178905028
770 0.586074116019428
771 0.586105828810706
772 0.586150373902467
773 0.585922615362331
774 0.585854775290178
775 0.585862027480159
776 0.585987218607097
777 0.586024961267608
778 0.585925942597188
779 0.586027697930789
780 0.586123694050983
781 0.586015941312041
782 0.585824923999729
783 0.58593784675866
784 0.585902397894498
785 0.585893883811973
786 0.585893883811973
787 0.58576212651389
788 0.5858373535874
789 0.586057507668913
790 0.58597524552559
791 0.586110475874415
792 0.586110475874415
793 0.585813519507995
794 0.585893625928294
795 0.585893625928294
796 0.585908200871515
797 0.586038729755964
798 0.585772216886955
799 0.585967122556092
800 0.586006519252866
801 0.585925801087342
802 0.585925801087342
803 0.585873180409201
804 0.585869803108542
805 0.585901245525309
806 0.585850923291136
807 0.585848293180606
808 0.58570392010137
809 0.585634498194181
810 0.585625486777846
811 0.585812194689705
812 0.585876234881464
813 0.585876234881464
814 0.586102531473046
815 0.586225634719107
816 0.586093125262246
817 0.585937920749827
818 0.585856181002482
819 0.585725844359569
820 0.585725844359569
821 0.585815521927053
822 0.585815521927053
823 0.585707530001235
824 0.585782635487743
825 0.585896222634784
826 0.586022901322881
827 0.586081736120822
828 0.585987655976431
829 0.585950893200453
830 0.585775158473979
831 0.585783420506961
832 0.5858594866618
833 0.585995100915196
834 0.585940500571344
835 0.586148664255244
836 0.586167348047743
837 0.586216197927959
838 0.586214600950705
839 0.58612917146487
840 0.586136316632165
841 0.586017349791881
842 0.586145146619568
843 0.586057421592138
844 0.586056353445207
845 0.585965026541234
846 0.585919983595816
847 0.585995670833646
848 0.585984451862768
849 0.585929849432842
850 0.5860838161025
851 0.5860838161025
852 0.586213614005921
853 0.586213614005921
854 0.586013420351969
855 0.586020612064016
856 0.586020612064016
857 0.586028328706807
858 0.586072219795313
859 0.58605904348114
860 0.5861256813551
861 0.5861256813551
862 0.586028801515672
863 0.586028801515672
864 0.585975352868577
865 0.585986107745396
866 0.585986107745396
867 0.586084154510745
868 0.586034701838554
869 0.585933183085948
870 0.585968972478986
871 0.585968972478986
872 0.586227324271611
873 0.585997058577831
874 0.58606339770612
875 0.58606339770612
876 0.586180079730684
877 0.586038422313195
878 0.586038422313195
879 0.586026211191582
880 0.586098862685059
881 0.586249698645197
882 0.586102371560872
883 0.586006165536991
884 0.585849548081309
885 0.585866728280112
886 0.585866728280112
887 0.586061491876857
888 0.586029986255059
889 0.586031151588299
890 0.586031151588299
891 0.586185873326961
892 0.586093510028331
893 0.585975416036552
894 0.586080686792514
895 0.585952334379757
896 0.585930146773116
897 0.585892131885762
898 0.585892131885762
899 0.585852042058274
900 0.585740754004106
901 0.585740754004106
902 0.585976362039938
903 0.585953139476174
904 0.585894304159802
905 0.585884582466177
906 0.585895147970212
907 0.585895147970212
908 0.58584789502415
909 0.585908505719468
910 0.585830517421253
911 0.585950837534534
912 0.586048410197995
913 0.585929320303828
914 0.586039590412239
915 0.586067644581194
916 0.586069265267091
917 0.585978686440045
918 0.585982649493196
919 0.585982649493196
920 0.585982649493196
921 0.585976454937505
922 0.585848235715967
923 0.585848235715967
924 0.585842491473151
925 0.585811509823556
926 0.585849468452799
927 0.585962688536972
928 0.585962688536972
929 0.585990163546963
930 0.586162342447587
931 0.586000807338669
932 0.58608936277893
933 0.585895539772235
934 0.585912239571546
935 0.585912358908012
936 0.58589392676691
937 0.585917564627627
938 0.585917564627627
939 0.585917564627627
940 0.585900103927903
941 0.585970643314313
942 0.585856764741829
943 0.58597812315896
944 0.586084608103102
945 0.586084608103102
946 0.586042024957958
947 0.586042024957958
948 0.585969735655403
949 0.585779750230971
950 0.58569529435692
951 0.585698840813169
952 0.585843155492795
953 0.585945017745492
954 0.585945017745492
955 0.586030582458782
956 0.585896266258593
957 0.585783569748777
958 0.585811888666255
959 0.585914616788733
960 0.585843455125236
961 0.585843455125236
962 0.585853246120569
963 0.585846603111937
964 0.585846603111937
965 0.585987830757434
966 0.585838098285048
967 0.585959747206698
968 0.585938482285451
969 0.585883997927764
970 0.585963244622625
971 0.585979608572621
972 0.586047223471156
973 0.586027727577009
974 0.586063744111216
975 0.586006837380479
976 0.58603342495095
977 0.586213953900732
978 0.586236626154589
979 0.586236626154589
980 0.586166275672535
981 0.586324989458585
982 0.586164134094485
983 0.586164134094485
984 0.586217842340362
985 0.586178748572928
986 0.586118838282321
987 0.586120815387812
988 0.586197834898544
989 0.586206565011675
990 0.585858719306032
991 0.585935240702752
992 0.585805580809821
993 0.585878748011639
994 0.585878748011639
995 0.585968438820596
996 0.585852903310654
997 0.585879283874721
998 0.585838559997783
999 0.585804990498154
1000 0.585654817467427


==> data/plaq_nc6L24.csv <==
x y
500 0.585912191982902
501 0.585912191982902
502 0.585975329268214
503 0.585975329268214
504 0.586036150202821
505 0.586086853473981
506 0.58602409277824
507 0.586041034544639
508 0.586049874722964
509 0.585928569251067
510 0.585969653075689
511 0.585863558213198
512 0.585957879550866
513 0.585957879550866
514 0.586016797496825
515 0.585995101264219
516 0.585927711455126
517 0.586003286222009
518 0.585986066201918
519 0.586022153098315
520 0.586022153098315
521 0.585982603298951
522 0.585963444831085
523 0.585877521500022
524 0.585914828391021
525 0.585896069535412
526 0.585896069535412
527 0.585881340908451
528 0.585881340908451
529 0.585936300362373
530 0.585930953613261
531 0.585930953613261
532 0.585930953613261
533 0.585964766353461
534 0.586042743515069
535 0.586012099656941
536 0.586012099656941
537 0.586116944685395
538 0.58600118921139
539 0.586036182354632
540 0.586052499593508
541 0.586052499593508
542 0.585993742446744
543 0.585912198784328
544 0.586029747644931
545 0.5859529588213
546 0.585915097979386
547 0.585915097979386
548 0.585915097979386
549 0.585964725004594
550 0.585806607492741
551 0.585907208822281
552 0.585960947266945
553 0.585942484713944
554 0.585975984474597
555 0.58599916833405
556 0.586001984751771
557 0.585988144691569
558 0.58594773558336
559 0.585971047836099
560 0.585971047836099
561 0.585940679480553
562 0.585940679480553
563 0.585942592033659
564 0.585942946727817
565 0.586026257275941
566 0.58605150958512
567 0.585965575244681
568 0.585937557025002
569 0.585989941783218
570 0.585864008112935
571 0.585952452740744
572 0.585952452740744
573 0.586082656309401
574 0.586082656309401
575 0.586082656309401
576 0.586082656309401
577 0.586029578421209
578 0.586023101878248
579 0.586124016595793
580 0.586011578047595
581 0.586011578047595
582 0.58596334681542
583 0.586025293327663
584 0.586116364177388
585 0.586047115342243
586 0.585985751079751
587 0.586025305830775
588 0.586025305830775
589 0.586017807920735
590 0.586023700774651
591 0.585978419269882
592 0.585941111303744
593 0.585927493544814
594 0.585954917697152
595 0.585886395178204
596 0.585886395178204
597 0.585924809453693
598 0.585839956604854
599 0.585877567251265
600 0.586001950103433
601 0.586001950103433
602 0.585924777139061
603 0.585945381524878
604 0.585945381524878
605 0.585945381524878
606 0.586035469919482
607 0.585925563179081
608 0.585932147290579
609 0.585932147290579
610 0.585916276295557
611 0.585787863461707
612 0.585828374652753
613 0.585847960432549
614 0.585937208128266
615 0.585937208128266
616 0.585937208128266
617 0.585921391616976
618 0.585887682434745
619 0.585964774237651
620 0.58584618042536
621 0.585860570360098
622 0.585860570360098
623 0.585959699944154
624 0.586092706568292
625 0.586092706568292
626 0.586061097144875
627 0.585945609436929
628 0.585877970630813
629 0.585877970630813
630 0.585883862994158
631 0.585951073407052
632 0.586038641685076
633 0.586052812836128
634 0.586058081183974
635 0.586005990141832
636 0.586058098043653
637 0.585947220259374
638 0.585947220259374
639 0.585839977527956
640 0.585830601166535
641 0.585915079094819
642 0.585977243804959
643 0.586014919844155
644 0.58601739141651
645 0.585969803586125
646 0.585917211558647
647 0.585969784003155
648 0.585953022802731
649 0.585953022802731
650 0.585995903904566
651 0.586067752952161
652 0.586067752952161
653 0.585956646658752
654 0.586077589633517
655 0.586044833333068
656 0.586087856142486
657 0.586098163963711
658 0.586005891735381
659 0.585969845158669
660 0.586018408461842
661 0.585916259159365
662 0.585936378565064
663 0.586076433490533
664 0.586017703897692
665 0.585869314808422
666 0.585988760638036
667 0.585968868322153
668 0.585939141591351
669 0.585943343708593
670 0.585957355646976
671 0.585944330870767
672 0.585972945314117
673 0.585946438944869
674 0.586116564548292
675 0.585963387574147
676 0.586003649533426
677 0.586037483703479
678 0.585992310416916
679 0.585919605878557
680 0.585865494875407
681 0.585865494875407
682 0.585914750799387
683 0.585971177954177
684 0.585866165859255
685 0.585874388220152
686 0.585890630029445
687 0.585958981368763
688 0.585980397977598
689 0.585963047314969
690 0.585975452746978
691 0.585973153852433
692 0.586041425226645
693 0.585959967961125
694 0.586027463646453
695 0.585993661548547
696 0.585946051952877
697 0.585960553985381
698 0.58601223188026
699 0.585981250390907
700 0.586005468323867
701 0.58606716591282
702 0.586015697300754
703 0.586066087535544
704 0.586090234572757
705 0.58603046330024
706 0.58603046330024
707 0.585977405920884
708 0.586023738255616
709 0.585936873839926
710 0.585995734682613
711 0.585959313130522
712 0.585959313130522
713 0.586005578034112
714 0.585941335800315
715 0.585968849688231
716 0.585939260930251
717 0.58584380097828
718 0.586001352601575
719 0.585970234396576
720 0.585870588483633
721 0.585870588483633
722 0.585967039579444
723 0.585930260857796
724 0.585858685239113
725 0.585944081441598
726 0.585993006014138
727 0.586012192945626
728 0.585937622572745
729 0.585864857410828
730 0.585864857410828
731 0.585921755390267
732 0.585921755390267
733 0.586017311942729
734 0.586017311942729
735 0.586038465749274
736 0.586038465749274
737 0.586137471569951
738 0.586012453375588
739 0.586085080520654
740 0.586076809415803
741 0.586083243529006
742 0.586049721121525
743 0.586067180387199
744 0.5860749581653
745 0.5860749581653
746 0.586123806781481
747 0.586071511596781
748 0.586091145032298
749 0.586059172295494
750 0.5860211415442
751 0.585951019727838
752 0.585951019727838
753 0.586063350913207
754 0.586021165369435
755 0.585980866906751
756 0.585908305610682
757 0.58598448434987
758 0.586017116276815
759 0.586072194987603
760 0.585951642458857
761 0.586009318833238
762 0.586007372921984
763 0.585970849480789
764 0.5859499860964
765 0.585904342664195
766 0.585904342664195
767 0.585992771340488
768 0.585899811451019
769 0.586013079345378
770 0.585982180659751
771 0.585990886130431
772 0.585990886130431
773 0.585955348344811
774 0.585955348344811
775 0.585966037810642
776 0.586016343569255
777 0.585985028511306
778 0.585985028511306
779 0.585992732964628
780 0.585977475509283
781 0.585950880146362
782 0.585888472606372
783 0.586068320589347
784 0.586154979166414
785 0.586043870876543
786 0.58600107630743
787 0.58600107630743
788 0.58600107630743
789 0.586086102801911
790 0.586097080981085
791 0.586194465663938
792 0.586194465663938
793 0.586112162288366
794 0.586093746339759
795 0.586004829835712
796 0.586087773973997
797 0.586091555875676
798 0.586062071369001
799 0.586110002728546
800 0.586084092490842
801 0.586027101474255
802 0.586027101474255
803 0.58606770494615
804 0.586111942557022
805 0.586111942557022
806 0.586016862185942
807 0.585918243308924
808 0.585892983405217
809 0.585892983405217
810 0.585857215566711
811 0.58593100976864
812 0.585929026265367
813 0.585929026265367
814 0.585898354498007
815 0.586069045788775
816 0.585990847121736
817 0.58594224457383
818 0.585791212281821
819 0.585759779349217
820 0.585759779349217
821 0.585822842288046
822 0.585904889040785
823 0.585922581407578
824 0.585961476309803
825 0.586048116788247
826 0.586067162804195
827 0.586004381055131
828 0.58594788357149
829 0.585947103119609
830 0.585889447296068
831 0.585889447296068
832 0.585861993216587
833 0.585861993216587
834 0.585861993216587
835 0.586007847932814
836 0.58598507127904
837 0.586109579620667
838 0.585990359488402
839 0.586001093130307
840 0.586115088972097
841 0.586071412443812
842 0.58604855304114
843 0.586161863878026
844 0.586161863878026
845 0.586158904991753
846 0.586142085546402
847 0.58612238361949
848 0.586067468073461
849 0.585967344870016
850 0.58590979508567
851 0.585954664861126
852 0.585936340309006
853 0.585936340309006
854 0.585952525708485
855 0.585914258434685
856 0.585914258434685
857 0.585867160229854
858 0.585895264124194
859 0.585928732559466
860 0.585945272890286
861 0.586059931862175
862 0.58604994966762
863 0.58604994966762
864 0.586034978104382
865 0.585972343201259
866 0.58597819477128
867 0.585980897882481
868 0.585975795131916
869 0.585973711741999
870 0.585897291469347
871 0.585996928590033
872 0.586049652879999
873 0.586053078212448
874 0.586029424049011
875 0.586029424049011
876 0.585961091645337
877 0.585999215186406
878 0.586009631232405
879 0.586054056860359
880 0.585986664834325
881 0.58604018092815
882 0.58602227087571
883 0.586088055775857
884 0.586149743476251
885 0.586030045922134
886 0.586087098263762
887 0.585975596037107
888 0.586004301485067
889 0.585968216255275
890 0.585968216255275
891 0.585994773828835
892 0.586096951869237
893 0.585951089660227
894 0.586005666423393
895 0.586005666423393
896 0.585872999757471
897 0.585929318299815
898 0.586020678418387
899 0.58590496044312
900 0.585992798823336
901 0.58595510605719
902 0.586001101933707
903 0.585970541226727
904 0.58595387787122
905 0.585991203524152
906 0.586056379521715
907 0.586047322676987
908 0.586054821890656
909 0.586109785452941
910 0.586104972774166
911 0.586059008346614
912 0.586149142128334
913 0.586049485902813
914 0.586049485902813
915 0.585985783791617
916 0.585971086195953
917 0.58592125843594
918 0.58601268604071
919 0.58601268604071
920 0.585953022111543
921 0.58592588857899
922 0.585833561310957
923 0.585947547762731
924 0.585884607355036
925 0.585884607355036
926 0.585901609365738
927 0.585881421827169
928 0.586012983389512
929 0.586115564782769
930 0.586162309860788
931 0.586074057201147
932 0.586078434635307
933 0.585938403978808
934 0.585999083907417
935 0.586012620560259
936 0.586006253553254
937 0.586016709636921
938 0.585955246190404
939 0.585955246190404
940 0.585955246190404
941 0.586174812900746
942 0.586168905922669
943 0.586086586963013
944 0.586086586963013
945 0.586050501110573
946 0.586056132081214
947 0.58604538226656
948 0.585941306899457
949 0.585954216627379
950 0.586013771687198
951 0.586024588230308
952 0.586120464600724
953 0.585993825892989
954 0.586048866723357
955 0.586060177556465
956 0.586109693222213
957 0.58598889531545
958 0.586001660127001
959 0.586073469188288
960 0.586063377879311
961 0.586050640234221
962 0.58612639308597
963 0.586065273565137
964 0.58600833940312
965 0.586037670750942
966 0.585972662502788
967 0.585944085182984
968 0.585944085182984
969 0.585892852408459
970 0.585892852408459
971 0.585888575796251
972 0.585888575796251
973 0.585815268213298
974 0.585888748001963
975 0.585937713207194
976 0.586100073405817
977 0.586039962249579
978 0.586062385768311
979 0.586062385768311
980 0.586039392578648
981 0.585994586605545
982 0.586031959487681
983 0.586119530481261
984 0.586051627827764
985 0.585954319489225
986 0.586006847637445
987 0.586084873799473
988 0.586082482198901
989 0.585996257952487
990 0.585981947246913
991 0.586017539114715
992 0.585920418373551
993 0.585868220201138
994 0.585902037964453
995 0.585897894280202
996 0.585928021346038
997 0.585963954405226
998 0.585998029121819
999 0.585914541706816
1000 0.585914541706816


==> data/tc_hist_nc4L12.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
7 -2.5
59 -1.5
16 -0.5
17 0.5
1 1.5
0 2.5
0 3.5
0 4.5
0 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc4L16.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
0 -2.5
0 -1.5
8 -0.5
8 0.5
3 1.5
17 2.5
17 3.5
32 4.5
18 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc4L24.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
4 -8.5
8 -7.5
9 -6.5
6 -5.5
6 -4.5
2 -3.5
3 -2.5
0 -1.5
1 -0.5
9 0.5
7 1.5
10 2.5
8 3.5
4 4.5
1 5.5
6 6.5
7 7.5
5 8.5
4 9.5
1 10.5
1 11.5
0 12.5


==> data/tc_hist_nc5L12.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
0 -2.5
37 -1.5
29 -0.5
35 0.5
0 1.5
0 2.5
0 3.5
0 4.5
0 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc5L16.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
0 -2.5
0 -1.5
0 -0.5
0 0.5
0 1.5
0 2.5
18 3.5
32 4.5
16 5.5
23 6.5
5 7.5
7 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc5L24.csv <==
counts breaks
2 -11.5
2 -10.5
5 -9.5
3 -8.5
6 -7.5
9 -6.5
7 -5.5
5 -4.5
1 -3.5
1 -2.5
2 -1.5
4 -0.5
6 0.5
8 1.5
4 2.5
2 3.5
3 4.5
9 5.5
9 6.5
10 7.5
3 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc6L12.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
0 -2.5
46 -1.5
26 -0.5
27 0.5
3 1.5
0 2.5
0 3.5
0 4.5
0 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc6L16.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
0 -3.5
18 -2.5
84 -1.5
0 -0.5
0 0.5
0 1.5
0 2.5
0 3.5
0 4.5
0 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_hist_nc6L24.csv <==
counts breaks
0 -11.5
0 -10.5
0 -9.5
0 -8.5
0 -7.5
0 -6.5
0 -5.5
0 -4.5
2 -3.5
21 -2.5
10 -1.5
14 -0.5
36 0.5
26 1.5
0 2.5
0 3.5
0 4.5
0 5.5
0 6.5
0 7.5
0 8.5
0 9.5
0 10.5
0 11.5
0 12.5


==> data/tc_nc4L12.csv <==
x y
500 -0.961028276797127
505 -0.979104321966716
510 -0.957491687401192
515 -0.0371702841172042
520 -0.0352160028269888
525 -0.973153323526211
530 -0.993533178031794
535 -1.89979556646031
540 -1.94865570413412
545 -1.95660435882422
550 -1.93325132758406
555 -1.91899061666769
560 -0.967038665475744
565 -1.00562173965717
570 -0.0413955858617769
575 -0.92716509575479
580 -1.67765334220699
585 -1.9068054990719
590 -1.85041753464525
595 -1.91161716499418
600 -1.94924061544622
605 -2.04817450088624
610 -1.92486133964613
615 -1.00031746182268
620 -0.976605961980392
625 0.0149623319065137
630 -0.967097585690898
635 -0.987998011573742
640 -0.0140743918208592
645 -0.0155419653348701
650 -0.0127053718819596
655 -0.0559832119589172
660 -0.000187028155313018
665 0.0243193682859841
670 -0.0218860088037178
675 0.947748317225049
680 -0.00704463059175853
685 0.030546360006723
690 0.0360831339619384
695 0.0129685023494782
700 -0.0845415133024802
705 -0.0370407193855999
710 -0.964557210562292
715 -1.94727271356222
720 -1.93629076182587
725 -1.92505976186839
730 -1.93387071408797
735 -1.93996041648665
740 -1.88837984412156
745 -1.93342982576054
750 -1.88819919521204
755 -1.91119821946728
760 -1.88219014829676
765 -1.91132293082412
770 -1.90503955131847
775 -1.88838656882224
780 -1.87880568424072
785 -1.85941941038626
790 -1.88258188393202
795 -0.939322623787297
800 -0.959507976692004
805 -0.942161488722554
810 -1.8487716251666
815 -2.8439010246375
820 -2.83272208116017
825 -2.85893125931765
830 -2.78272648969451
835 -1.85692606706724
840 -1.89788372699387
845 -1.92327255552757
850 -0.993082655390766
855 -1.90132783393223
860 -1.90075686820446
865 -2.87473155746392
870 -2.80420219509601
875 -1.89624351076699
880 -1.89776495991575
885 -1.89297061115839
890 -1.92128234154691
895 -1.95728732841152
900 -1.93141029693895
905 -1.8965510646019
910 -1.94155137777914
915 -1.90648220816811
920 -2.87038114890701
925 -1.87383794025181
930 -1.87983090685596
935 -1.95111989927042
940 -1.89919343369683
945 -1.8335067292007
950 -1.86514644038776
955 -1.89294477523116
960 -1.90779503971976
965 -1.91083551536519
970 -1.89565481606765
975 -1.85745930092255
980 -1.84250618796285
985 -1.91414605212911
990 -1.92507428166633
995 -1.86695148675986
1000 -1.86668819347833


==> data/tc_nc4L16.csv <==
x y
500 -0.00640930608927293
505 -0.968963410336925
510 -0.979898612879169
515 -0.0611102043326825
520 -0.0604043314166483
525 -0.0318176000930185
530 -0.0243480983067228
535 -0.972823650450942
540 -0.983029326422237
545 -1.05033575285417
550 -0.957540179631997
555 -0.970725654431256
560 -0.143419592195647
565 -0.0583161721179367
570 0.912680904522633
575 1.88995016581727
580 1.94603398884759
585 1.9678765886416
590 2.83048121481725
595 2.84095299820824
600 2.7804625036375
605 2.89683419897775
610 3.81159512086081
615 3.82004971997504
620 3.84722545399585
625 3.88284146897624
630 3.8961690170036
635 3.83632398535747
640 3.78809556031834
645 3.7644823415312
650 3.78580032532494
655 3.73904298316928
660 3.76414617376051
665 2.89352204954204
670 3.86645911821164
675 3.81996984729074
680 4.72869540741026
685 3.80612788584332
690 3.79566675928842
695 3.80137881889413
700 2.90397753059905
705 2.8554133718051
710 3.82901096264063
715 4.81201402312888
720 3.78063564952603
725 3.84912887481183
730 3.94090540535094
735 3.93084883897682
740 3.82047474010942
745 4.81509886364187
750 3.82182674769123
755 4.79186533351106
760 4.77626555531942
765 4.75005547400672
770 4.71975645473572
775 3.91448743322635
780 4.83607329349868
785 4.77419050741656
790 4.71745196110446
795 4.84350273347938
800 4.67955007606868
805 4.78045634035107
810 4.77540559498239
815 4.76859528626344
820 4.7538098944737
825 4.80566302598742
830 4.75067581358997
835 3.76452665835847
840 3.78587514788992
845 3.86283640789578
850 2.85138282003303
855 1.91011132349476
860 1.06032169866869
865 1.96941991300312
870 1.90572755330359
875 2.00884104515094
880 1.90808423614308
885 1.88111656681239
890 1.93477002966005
895 1.96349049426325
900 1.90222844630951
905 2.03080320341944
910 2.86683073470101
915 2.85944439798825
920 2.90538223374367
925 2.80932498034467
930 1.95443380903608
935 2.83082636259657
940 3.84352595337737
945 3.88059258492472
950 2.91283867794345
955 0.97105202011891
960 1.97177466517034
965 1.98400912647107
970 1.96786342259095
975 3.81028546252304
980 3.86321093056364
985 3.8886849418683
990 2.81263128858293
995 2.84907672304835
1000 2.89159400105729


==> data/tc_nc4L24.csv <==
x y
500 -0.909286214651071
505 -2.94037123206061
510 -3.89451076282739
515 -5.03306788761749
520 -4.87492620610278
525 -6.66570545602166
530 -4.7976100517856
535 -4.80627728380109
540 -5.75873799463245
545 -6.6012872119725
550 -6.66893454174713
555 -5.79357522608863
560 -4.95899649970178
565 -5.68360963654359
570 -6.58417516362424
575 -7.55514614971108
580 -8.49725768946623
585 -8.47212787970754
590 -7.64458205375172
595 -6.69579977527644
600 -7.58866541018142
605 -5.74724394668901
610 -6.55011967352939
615 -7.44585145338957
620 -6.77204545339467
625 -7.61804930957081
630 -8.5796183482083
635 -7.62616631345435
640 -5.68097440987256
645 -7.54571662494871
650 -9.36021832726002
655 -9.43582249991596
660 -9.38539023474856
665 -6.60411851114426
670 -5.75723100857021
675 -4.75731409253152
680 -2.78908084877541
685 -3.76806511683637
690 -2.8145519626532
695 0.974673207720226
700 2.02886120091438
705 1.76931244817409
710 1.09194582407518
715 0.895967313868888
720 1.8896716734429
725 -0.127232532316202
730 -0.0327199366291545
735 0.019387589612924
740 2.801381504331
745 2.83980350241913
750 2.87745560256256
755 2.98934735334075
760 3.15525754495337
765 3.06830810353037
770 2.05108935761465
775 3.71620906203031
780 0.94924181164195
785 0.358488907398725
790 0.0910196461220938
795 0.210435625409685
800 0.696923008180522
805 2.68765067266526
810 1.9717036839855
815 3.79095754323961
820 1.87492396183239
825 1.9279760359985
830 3.7290558422784
835 1.81294828374604
840 -0.0204586495012675
845 -0.0813494161118452
850 -0.00654003426660221
855 2.83195795787806
860 0.967517011673
865 0.96755906747768
870 1.76340054729739
875 3.89439031711015
880 5.62724179594809
885 6.75621527604192
890 7.42286068881251
895 8.45150870919026
900 7.74097982498274
905 8.53771543894308
910 7.54960879500317
915 6.6634818948798
920 7.70736842772439
925 5.70951008599309
930 6.56188389551814
935 6.7449819817856
940 4.8050736980756
945 5.81262552995226
950 6.40425838480102
955 7.5301835827098
960 9.46975022730394
965 9.57070481655328
970 5.62266763597144
975 5.66868196449492
980 6.6032418738117
985 8.5959807496072
990 11.4554075731552
995 8.63247939447475
1000 6.67246212947491


==> data/tc_nc5L12.csv <==
x y
500 -0.918747974404923
505 -0.923268458667131
510 -0.949150435398361
515 -0.976653528866737
520 -0.945670717708387
525 -0.924067469538684
530 -0.960798637196075
535 -0.938742125189295
540 -0.964253569795752
545 -0.95667155600771
550 -0.926547109192544
555 -1.79262540999355
560 -1.88601974537198
565 -1.89351754008943
570 -1.88708543189956
575 -1.85831676208782
580 -1.8745920704729
585 -0.976136152432395
590 -0.975339416977945
595 -0.0150141266860458
600 0.00146538634488191
605 0.0155763560545062
610 0.00289879843922397
615 0.00589314305482891
620 -0.0368296563721678
625 0.00549165821898971
630 -0.000245465391917776
635 0.00243257742664213
640 -0.0338440179206991
645 -0.00858991298709921
650 0.0270553680654094
655 -0.00699786978875255
660 -0.0283456237032063
665 -0.00732456941574203
670 0.00618834088652057
675 0.00813918661175814
680 -0.000728400582078237
685 -0.0282438897867134
690 0.00377057643143608
695 -0.00589311114628543
700 -0.0298802721821674
705 -0.0382258292797962
710 0.0291366549551966
715 -0.00782180856202841
720 0.020157458946268
725 0.00569256408998225
730 -0.000202010335975597
735 0.0239654374210597
740 -0.0267475925845513
745 -0.0262474125329054
750 -0.978321456102376
755 -1.90435818638385
760 -1.88025152397483
765 -0.891011432045912
770 -0.951238635416963
775 -0.923296147869616
780 -0.959415736452868
785 -0.948589251112581
790 -0.884801921206728
795 -0.929047126498372
800 -0.967966706184417
805 -1.00222606406787
810 -1.95782392824132
815 -1.93631225810537
820 -1.87421807476211
825 -1.83169553909652
830 -1.87895404669066
835 -1.91387990429888
840 -1.86375142762747
845 -1.85953777408259
850 -1.89961797127857
855 -1.90716086665422
860 -1.90072614791139
865 -1.86977708106087
870 -1.87511594961761
875 -1.86347557860035
880 -1.87908038011741
885 -1.88812819890551
890 -1.85975970792263
895 -1.84019145476963
900 -1.88576567060963
905 -1.84788865219877
910 -1.75178232441715
915 -1.83255172804298
920 -1.86995493655392
925 -1.93928206990152
930 -1.88268608668919
935 -1.89137778832759
940 -1.88288038995922
945 -1.88890188225595
950 -1.83787786030302
955 -0.927162070258488
960 -0.959766204517326
965 -0.991115833954223
970 -0.969746024990352
975 -0.960792748980378
980 -0.921470422072387
985 0.00947597640815678
990 0.00816402551414441
995 -0.0415022491421186
1000 -0.00420442878650751


==> data/tc_nc5L16.csv <==
x y
500 7.50286116011005
505 7.58840218075665
510 7.58554390871808
515 7.61083994119328
520 7.59586476435825
525 7.55674493498631
530 7.59069774302019
535 6.58372602494275
540 6.69127174605226
545 6.65367053731076
550 6.67172436805081
555 6.6393075781912
560 5.68594447022263
565 4.69626069847565
570 4.68108577627296
575 4.72141083329101
580 4.74244994162427
585 4.63218203875288
590 4.63573298527086
595 4.74321749302936
600 4.76064671347643
605 4.75728159347469
610 3.75794209890852
615 3.74414513014211
620 3.746430460218
625 3.7416914888473
630 3.74142857456526
635 3.82371346711242
640 3.77169296777864
645 3.76967250104306
650 3.79664100001738
655 3.76776541729573
660 3.75402281472087
665 2.85715687830499
670 2.89324991270191
675 2.84654124463229
680 2.87077965393496
685 2.84134528373317
690 2.95632893748259
695 2.94686446377944
700 2.88857188377213
705 2.80022178595536
710 2.81697728787674
715 2.78243081654863
720 2.78660842854464
725 2.79986922431387
730 2.83134843619982
735 3.81682843820231
740 4.7540695990442
745 3.78320765848338
750 4.67336339668823
755 5.62232994155913
760 5.63337589750419
765 5.65495736906477
770 5.70030012227522
775 5.663039120902
780 5.68575844756409
785 5.61381020308293
790 5.66187807190985
795 5.61227773520284
800 5.74075381987462
805 5.78779449066237
810 4.80580385145295
815 4.7473878937532
820 5.59994597691757
825 5.67917137534109
830 5.63780278664085
835 5.70515832656154
840 5.72057690990999
845 5.68223167366291
850 5.6796823222987
855 5.62905695971513
860 5.66605162644004
865 5.63304857403798
870 5.675215703291
875 4.81312377048802
880 4.77623109613919
885 3.77798047902455
890 3.78081675452955
895 3.82679818765401
900 3.7877688179379
905 3.87981849525347
910 3.05380745849391
915 3.78954728333935
920 3.77350804828718
925 3.80991251420365
930 3.73488901834826
935 3.76361096767254
940 3.85058191821451
945 3.86140282767206
950 3.73909207512854
955 3.71879437188067
960 3.80113577165518
965 3.79222231528444
970 3.8045340054134
975 3.82094887506754
980 2.88363884238468
985 2.87076586866615
990 2.81300070504643
995 3.8284000102867
1000 4.74389219342537


==> data/tc_nc5L24.csv <==
x y
500 -11.4886956641091
505 -12.2288793408554
510 -12.1016199516749
515 -10.2630301374545
520 -8.49830962298182
525 -8.50117519727215
530 -8.4818001766223
535 -7.48696467282233
540 -8.43904687886635
545 -6.61013331745339
550 -7.58070720509947
555 -7.59804846925962
560 -7.58533393447403
565 -8.5419491102542
570 -9.53602766170918
575 -10.5138616570778
580 -10.4654167968101
585 -10.4039171294144
590 -10.3459989632318
595 -8.62530695534618
600 -6.50246168673595
605 -6.72320346398672
610 -7.46842229673233
615 -7.4884261547346
620 -5.72787644917284
625 -5.68161911113437
630 -5.71663857467749
635 -4.75955124649518
640 -4.77492424162073
645 -5.55760683151125
650 -6.39898391079119
655 -6.58598631905956
660 -6.67253828766871
665 -6.62294849598302
670 -6.47171280690572
675 -5.63025892018695
680 -4.74108074524406
685 -4.87905056151097
690 -4.68901290775614
695 -3.73837628748556
700 -2.97422602996612
705 -1.00979448188236
710 -1.99994059406496
715 -2.01869179515882
720 -1.10230494263887
725 -1.03677206118522
730 -1.02937513794654
735 -0.0166032722164438
740 -0.00126889663707175
745 0.115571356360352
750 1.05354150125493
755 1.01378992597916
760 1.88564294967751
765 1.06096469639864
770 1.0568465800413
775 1.15912024198704
780 1.04267492140174
785 0.054288343200311
790 0.916108114320823
795 0.038703042985673
800 0.159244777468089
805 1.01313721457457
810 1.87423360847114
815 2.72355560835003
820 3.79191204895364
825 3.82445877598108
830 4.65424954711701
835 5.60432202121092
840 5.57580699242813
845 5.49861465834328
850 6.64424323321225
855 6.65622726331483
860 6.57838386273546
865 6.50256356095405
870 5.66207315771492
875 5.7518788320118
880 5.73694504157946
885 4.74075756510002
890 5.62374660235497
895 4.69134896976933
900 6.58795542351878
905 8.25677676211617
910 7.51970832756506
915 6.50166937332013
920 6.53337562340156
925 5.65733351188045
930 5.62933210206813
935 6.6216058917983
940 6.68259276499301
945 7.59051297250513
950 6.71367060681563
955 5.66990629471136
960 4.90015071078427
965 4.75800728000215
970 4.85593679120317
975 4.85897268600203
980 3.86767280984883
985 4.60456479340888
990 2.84569032299468
995 2.00263317283851
1000 1.91827338201399


==> data/tc_nc6L12.csv <==
x y
500 -0.956988923314846
505 -0.985017457445759
510 -0.931391069835355
515 -0.906166915636768
520 -0.955204414753527
525 -0.887688883625807
530 -0.874572763297011
535 -0.940167915545131
540 -0.98277811661449
545 -0.988153628946032
550 -0.926193922776539
555 -0.899367274831659
560 -0.928463117876659
565 -1.85289493146955
570 -1.84320559638839
575 -1.90213520806617
580 -1.88136411210843
585 -1.89327995348529
590 -1.88811485066294
595 -1.86728081183865
600 -1.90976976441319
605 -1.88297083132235
610 -1.91397654972873
615 -1.89261371769341
620 -1.91549992000414
625 -1.86043599138286
630 -1.86740410321321
635 -1.90089689311648
640 -1.89589765832574
645 -1.91236344230068
650 -1.88162459503867
655 -1.85737329897751
660 -1.90602819644552
665 -1.8571382256696
670 -1.95808518937086
675 -1.91788189606158
680 -1.92270754019784
685 -1.91057783988645
690 -1.89391907859625
695 -1.88073886173919
700 -1.89321807900254
705 -1.8735872370842
710 -1.86732544863673
715 -1.88047307624404
720 -1.84127683541146
725 -1.89963201186243
730 -1.88479076218089
735 -1.88341483789507
740 -1.84080444525375
745 -1.87736921750869
750 -1.83832260818071
755 -1.85410466725684
760 -1.88476393214733
765 -1.85992893277372
770 -1.87090028189387
775 -1.81948257629912
780 -1.87887465732104
785 -1.85078153629392
790 -0.94972357594622
795 -0.932396940508562
800 -0.945871899479276
805 -0.866357913624956
810 -0.925735361109195
815 -0.929015658991745
820 -0.935865171996412
825 -0.962169025544126
830 -0.923314009240345
835 -0.95297734314201
840 -0.919893969033221
845 -0.933021310784983
850 -0.888943930071615
855 -0.00640893763510031
860 0.022427822808217
865 -0.0148929484691162
870 0.028906342051495
875 0.033415399074752
880 0.029228513362616
885 -0.0219024283300671
890 -0.000251050964556909
895 0.0172397212051913
900 -0.0252566632072084
905 -0.00851106651751277
910 0.0258571834821292
915 -0.0293577380091812
920 -0.0362877848020906
925 0.0247443289999806
930 0.0276990157239453
935 0.017424191078485
940 0.00780024162160103
945 0.0359765531440045
950 -0.0066678638684724
955 0.0114609061046947
960 0.045739065513834
965 -0.0186701248852556
970 -0.0029435642379021
975 -0.0523549210292526
980 -0.0146762222963248
985 0.071220395092678
990 0.973515620240646
995 0.917945541871303
1000 0.862744728977605


==> data/tc_nc6L16.csv <==
x y
500 -1.90580892485543
505 -1.81067480273162
510 -1.84139893855995
515 -1.88450897924832
520 -1.85471197279368
525 -1.93165185463211
530 -1.86934360523352
535 -1.8831680482758
540 -1.92966351176305
545 -1.90727539977026
550 -1.90597213471337
555 -1.88546836239492
560 -1.91595544367626
565 -1.95385077614662
570 -1.9282391191231
575 -1.9713274329434
580 -1.90387530358179
585 -1.87797330306152
590 -1.84587461316754
595 -1.8511348029057
600 -1.92099081056656
605 -1.92099081056656
610 -1.89837036402845
615 -1.97926061281939
620 -1.90258827298826
625 -1.9106555990982
630 -1.87215525225456
635 -1.78982524532132
640 -1.86072615510739
645 -1.853401967759
650 -1.84936361254329
655 -1.89307911147311
660 -1.89553984177377
665 -1.89603506237112
670 -1.91061376244443
675 -2.86311061323884
680 -2.82012716468657
685 -2.85522154176927
690 -2.79905022301651
695 -2.82278191165906
700 -2.83959543775872
705 -2.82206227927926
710 -2.83647271805216
715 -2.8216733630671
720 -2.79358768381395
725 -2.81241124367094
730 -2.76307060624553
735 -2.79297836484955
740 -2.82900002741498
745 -2.82232119485403
750 -2.84409833132022
755 -2.81995435556383
760 -2.82486917134036
765 -1.90551609710618
770 -1.91708135641731
775 -1.82294722215189
780 -1.82366637829178
785 -1.7836176261091
790 -1.81933834089747
795 -1.84855474821527
800 -1.89832521129205
805 -1.87979171541621
810 -1.87531433943094
815 -1.83761068536185
820 -1.89887831689777
825 -1.92230343240965
830 -1.92226593522335
835 -1.95795554325759
840 -1.83120807098784
845 -1.85243481468382
850 -1.88590071787421
855 -1.84684066052161
860 -1.89835452614315
865 -1.85442632575762
870 -1.84554187389839
875 -1.802643081983
880 -1.81368527559962
885 -1.81766774059692
890 -1.87144141322116
895 -1.82987034340968
900 -1.9446836044618
905 -1.89377219333166
910 -1.94092451708125
915 -1.84863404033334
920 -1.87141694430111
925 -1.87113961673921
930 -1.92479105359635
935 -1.80657934249418
940 -1.83748889111211
945 -1.86111949202439
950 -1.84847843116614
955 -1.89524349233748
960 -1.90915997919249
965 -1.86685909906954
970 -1.86420246028353
975 -1.88157644304893
980 -1.85373180985877
985 -1.86710642689718
990 -1.91209893113653
995 -1.8840618548649
1000 -1.84809817726828


==> data/tc_nc6L24.csv <==
x y
500 -2.93998655479388
505 -2.98763302932331
510 -2.83984434784356
515 -2.80408106742509
520 -2.6320327959784
525 -2.81833785659606
530 -2.92470960480017
535 -3.72177470638993
540 -3.87124726890497
545 -2.94699439268853
550 -2.95111748706383
555 -2.7347812614715
560 -2.87219465371941
565 -2.77520787518426
570 -2.92430167469712
575 -2.80696216426995
580 -2.8052023990987
585 -2.81703703728555
590 -2.75664100502302
595 -2.85790550864132
600 -2.78514819172608
605 -2.82571608614954
610 -1.90775647303776
615 -0.973200851535416
620 -1.8299235370994
625 -1.88326691755796
630 -2.07536221585963
635 -1.93511306535001
640 -1.82618285934626
645 -0.801076021656105
650 -0.932863138583086
655 -1.10535070696565
660 -0.9835934059821
665 0.00715588563433922
670 -0.0855414102953578
675 0.000544647757101835
680 0.244959251738111
685 0.0154172448395151
690 -0.0322041329518692
695 -0.0483386219737838
700 -0.000782793367671175
705 0.0695475292937529
710 1.00361698470206
715 0.967494221716006
720 1.0354196482429
725 0.983345515560177
730 0.974694545138063
735 0.990689804785937
740 0.912727316676675
745 1.00715686406823
750 0.969429231351336
755 1.04285429624076
760 0.916435865280041
765 0.868980371786406
770 1.0436305087237
775 1.01770138143731
780 0.00169044202134339
785 0.0815302961949627
790 0.016230914790349
795 -0.988404718995184
800 -1.98661504390047
805 -1.90228451255602
810 -1.90140725923018
815 -1.06511190151548
820 -0.927835646637495
825 -0.960258033041432
830 -0.901028789783873
835 -0.888570544737663
840 -0.876945887542539
845 -0.835869837916814
850 -0.858335130622735
855 0.870407214865476
860 0.925612022484358
865 0.913430355046425
870 0.895303348242666
875 0.90813539973984
880 0.903934169181951
885 -0.0462656997558857
890 0.031950015695875
895 0.00936365787606652
900 -0.0270225000011464
905 0.0503377519566648
910 1.0000853380236
915 0.839648106050241
920 0.770667144638436
925 0.805277578406216
930 -0.0546881949407276
935 -0.0907617640261318
940 0.00888673269701634
945 -0.0769497556367593
950 -0.0298187501575145
955 -0.0177706393253789
960 -0.150039514705173
965 -0.0164168105345563
970 -0.085870277159561
975 -0.128929629413208
980 0.0818751701294391
985 0.0442810981779775
990 0.0138734664103515
995 -0.0672308316789296
1000 -0.00247441404596727

